GPU-Accelerated ANNS: Quantized for Speed, Built for Change

Approximate nearest neighbor search (ANNS) is a core problem in machine learning and information retrieval applications. GPUs offer a promising path to high-performance ANNS: they provide massive parallelism for distance computations, are readily available, and can co-locate with downstream applications. Despite these advantages, current GPU-accelerated ANNS systems face three key limitations. First, real-world applications operate on evolving datasets that require fast batch updates, yet most GPU indices must be rebuilt from scratch when new data arrives. Second, high-dimensional vectors strain memory bandwidth, but current GPU systems lack efficient quantization techniques that reduce data movement without introducing costly random memory accesses. Third, the data-dependent memory accesses inherent to greedy search make overlapping compute and memory difficult, leading to reduced performance. We present Jasper, a GPU-native ANNS system with both high query throughput and updatability. Jasper builds on the Vamana graph index and overcomes existing bottlenecks via three contributions: (1) a CUDA batch-parallel construction algorithm that enables lock-free streaming insertions, (2) a GPU-efficient implementation of RaBitQ quantization that reduces memory footprint up to 8x without the random access penalties, and (3) an optimized greedy search kernel that increases compute utilization, resulting in better latency hiding and higher throughput. Our evaluation across five datasets shows that Jasper achieves up to 1.84x higher query throughput than CAGRA and achieves up to 80% peak utilization as measured by the roofline model. Jasper's construction scales efficiently and constructs indices an average of 7x faster than CAGRA while providing updatability that CAGRA lacks. Compared to BANG, the previous fastest GPU Vamana implementation, Jasper delivers 10-74x faster queries.

==> ACM-Reference-Format.bst.txt <==
%%% -*-BibTeX-*-
%%% ====================================================================
%%%  @BibTeX-style-file{
%%%     author          = "Nelson H. F. Beebe, Boris Veytsman and Gerald Murray",
%%%     version         = "2.1",
%%%     date            = "14 June 2017",
%%%     filename        = "ACM-Reference-Format.bst",
%%%     email           = "borisv@lk.net, boris@varphi.com",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "ACM Transactions bibliography style; BibTeX",
%%%     license         = "public domain",
%%%     supported       = "yes",
%%%     abstract        = "",
%%%  }
%%% ====================================================================

%%% Revision history:  see source in git

ENTRY
  { address
    advisor
    archiveprefix
    author
    booktitle
    chapter
    city
    date
    edition
    editor
    eprint
    eprinttype
    eprintclass
    howpublished
    institution
    journal
    key
    location
    month
    note
    number
    organization
    pages
    primaryclass
    publisher
    school
    series
    title
    type
    volume
    year
        % New keys recognized
        issue         % UTAH: used in, e.g., ACM SIGSAM Bulletin and ACM Communications in Computer Algebra
        articleno
        eid
        day           % UTAH: needed for newspapers, weeklies, bi-weeklies
        doi           % UTAH
        url           % UTAH
        bookpages     % UTAH
        numpages
        lastaccessed  % UTAH: used only for @Misc{...}
        coden         % UTAH
        isbn          % UTAH
        isbn-13       % UTAH
        issn          % UTAH
        lccn          % UTAH
  }
  {}
  { label.year extra.label sort.year sort.label basic.label.year}

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

INTEGERS { show-isbn-10-and-13 }  % initialized below in begin.bib

INTEGERS { nameptr namesleft numnames }

INTEGERS { multiresult }

INTEGERS { len }

INTEGERS { last.extra.num }

STRINGS { s t t.org u }

STRINGS { last.label next.extra }

STRINGS { p1 p2 p3 page.count }


FUNCTION { not }
{
    { #0 }
    { #1 }
  if$
}

FUNCTION { and }
{
    'skip$
    { pop$ #0 }
  if$
}

FUNCTION { or }
{
   { pop$ #1 }
    'skip$
  if$
}


FUNCTION { dump.stack.1 }
{
    duplicate$ "STACK[top] = [" swap$ * "]" * warning$
}

FUNCTION { dump.stack.2 }
{
    duplicate$ "STACK[top  ] = [" swap$ * "]" * warning$
    swap$
    duplicate$ "STACK[top-1] = [" swap$ * "]" * warning$
    swap$
}

FUNCTION { empty.or.unknown }
{
  %% Examine the top stack entry, and push 1 if it is empty, or
  %% consists only of whitespace, or is a string beginning with two
  %% queries (??), and otherwise, push 0.
  %%
  %% This function provides a replacement for empty$, with the
  %% convenient feature that unknown values marked by two leading
  %% queries are treated the same as missing values, and thus, do not
  %% appear in the output .bbl file, and yet, their presence in .bib
  %% file(s) serves to mark values which are temporarily missing, but
  %% are expected to be filled in eventually once more data is
  %% obtained.  The TeX User Group and BibNet bibliography archives
  %% make extensive use of this practice.
  %%
  %% An empty string cannot serve the same purpose, because just as in
  %% statistics data processing, an unknown value is not the same as an
  %% empty value.
  %%
  %% At entry: stack = ... top:[string]
  %% At exit:  stack = ... top:[0 or 1]

  duplicate$ empty$
    { pop$ #1 }
    { #1 #2 substring$ "??" = }
  if$
}

FUNCTION { writeln }
{
  %% In BibTeX style files, the sequences
  %%
  %%     ... "one" "two" output
  %%     ... "one" "two" output.xxx
  %%
  %% ship "one" to the output file, possibly following by punctuation,
  %% leaving the stack with
  %%
  %%     ... "two"
  %%
  %% There is thus a one-string lag in output processing that must be
  %% carefully handled to avoid duplicating a string in the output
  %% file.  Unless otherwise noted, all output.xxx functions leave
  %% just one new string on the stack, and that model should be born
  %% in mind when reading or writing function code.
  %%
  %% BibTeX's asynchronous buffering of output from strings from the
  %% stack is confusing because newline$ bypasses the buffer.  It
  %% would have been so much easier for newline to be a character
  %% rather than a state of the output-in-progress.
  %%
  %% The documentation in btxhak.dvi is WRONG:  it says
  %%
  %%    newline$ Writes onto the bbl file what's accumulated in the
  %%             output buffer. It writes a blank line if and only
  %%             if the output buffer is empty. Since write$ does
  %%             reasonable line breaking, you should use this
  %%             function only when you want a blank line or an
  %%             explicit line break.
  %%
  %%    write$   Pops the top (string) literal and writes it on the
  %%             output buffer (which will result in stuff being
  %%             written onto the bbl file when the buffer fills
  %%             up).
  %%
  %% Examination of the BibTeX source code shows that write$ does
  %% indeed behave as claimed, but newline$ sends a newline character
  %% directly to the output file, leaving the stack unchanged.  The
  %% first line "Writes onto ... buffer." is therefore wrong.
  %%
  %% The original BibTeX style files almost always use "write$ newline$"
  %% in that order, so it makes sense to hide that pair in a private
  %% function like this one, named after a statement in Pascal,
  %% the programming language embedded in the BibTeX Web program.

  write$                % output top-of-stack string
  newline$              % immediate write of newline (not via stack)
}

FUNCTION { init.state.consts }
{
  #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

FUNCTION { output.nonnull }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<comma><space>
  's :=
  output.state mid.sentence =
    {
      ", " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln
          "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.dot.space }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<dot><space>
  's :=
  output.state mid.sentence =           % { "<DEBUG output.nonnull.dot.space>. " * write$ }
    {
      ". " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.remove }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<space>
  's :=
  output.state mid.sentence =
    {
      " " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.removenospace }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S
  's :=
  output.state mid.sentence =
    {
      "" * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output }
{ % discard top token if empty, else like output.nonnull
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull
  if$
}

FUNCTION { output.dot.space }
{ % discard top token if empty, else like output.nonnull.dot.space
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.dot.space
  if$
}

FUNCTION { output.removenospace }
{ % discard top token if empty, else like output.nonnull.removenospace
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.removenospace
  if$
}

FUNCTION { output.check }
{ % like output, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION { bibinfo.output.check }
{ % like output.check, adding bibinfo field
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    { "\bibinfo{" t "}{" * * swap$ * "}" *
      output.nonnull }
  if$
}

FUNCTION { output.check.dot.space }
{ % like output.dot.space, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.dot.space
  if$
}

FUNCTION { fin.block }
{ % functionally, but not logically, identical to fin.entry
   add.period$
   writeln
}

FUNCTION { fin.entry }
{
   add.period$
   writeln
}

FUNCTION { new.sentence }
{ % update sentence state, with neither output nor stack change
  output.state after.block =
    'skip$
    {
      output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION { fin.sentence }
{
   add.period$
   write$
   new.sentence
   ""
}

FUNCTION { new.block }
{
  output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION { output.coden }       % UTAH
{ % output non-empty CODEN as one-line sentence (stack untouched)
  coden empty.or.unknown
    { }
    { "\showCODEN{" coden * "}" * writeln }
  if$
}

%
% Sometimes articleno starts with the word 'Article' or 'Paper.
% (this is a bug of acmdl, sigh)
% We strip them.  We assume eid or articleno is already on stack
%

FUNCTION { strip.articleno.or.eid }
{
  't :=
  t #1 #7 substring$ "Article" = 
    {t #8 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #7 substring$ "article" = 
    {t #8 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #5 substring$ "Paper" = 
    {t #6 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #5 substring$ "paper" = 
    {t #6 t text.length$ substring$ 't :=}
    { }
  if$
  % Strip any left trailing space or ~
  t #1 #1 substring$ " " =
    {t #2 t text.length$ substring$ 't :=}
    { }
  if$ 
  t #1 #1 substring$ "~" =
    {t #2 t text.length$ substring$ 't :=}
    { }
  if$
  t 
}


FUNCTION { format.articleno }
{
  articleno empty.or.unknown not eid empty.or.unknown not and
     { "Both articleno and eid are defined for " cite$ * warning$ }
     'skip$
  if$
  articleno empty.or.unknown eid empty.or.unknown and
     { "" }
     {
        numpages empty.or.unknown
          { "articleno or eid field, but no numpages field, in "
            cite$ * warning$ }
          { }
        if$
        eid empty.or.unknown
          { "Article \bibinfo{articleno}{" articleno strip.articleno.or.eid * "}" * }
          { "Article \bibinfo{articleno}{" eid strip.articleno.or.eid * "}" * }
        if$
     }
  if$
}

FUNCTION { format.year }
{ % push year string or "[n.\,d.]" onto output stack
  %% Because year is a mandatory field, we always force SOMETHING
  %% to be output
  "\bibinfo{year}{"
  year empty.or.unknown
    { "[n.\,d.]" }
    { year }
  if$
  *  "}" *
}

FUNCTION { format.day.month }
{ % push "day month " or "month " or "" onto output stack
  day empty.or.unknown
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" month * "} " *}
      if$
    }
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" day * " " * month * "} " *}
      if$
    }
  if$
}

FUNCTION { format.day.month.year }     % UTAH
{ % if month is empty, push "" else push "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  % acm-*.bst addition: prefix parenthesized date string with
  % ", Article nnn "
  articleno empty.or.unknown eid empty.or.unknown and
    { "" }
    { output.state after.block =
       {", " format.articleno * }
       { format.articleno  }
      if$
    }
  if$
  " (" * format.day.month * format.year * ")" *
}

FUNCTION { output.day.month.year }     % UTAH
{ % if month is empty value, do nothing; else output stack top and
  % leave with new top string "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  format.day.month.year
  output.nonnull.remove
}

FUNCTION { strip.doi } % UTAH
{ % Strip any Web address prefix to recover the bare DOI, leaving the
  % result on the output stack, as recommended by CrossRef DOI
  % documentation.
  % For example, reduce "http://doi.acm.org/10.1145/1534530.1534545" to
  % "10.1145/1534530.1534545".  A suitable URL is later typeset and
  % displayed as the LAST item in the reference list entry.  Publisher Web
  % sites wrap this with a suitable link to a real URL to resolve the DOI,
  % and the master https://doi.org/ address is preferred, since publisher-
  % specific URLs can disappear in response to economic events.  All
  % journals are encouraged by the DOI authorities to use that typeset
  % format and link procedures for uniformity across all publications that
  % include DOIs in reference lists.
  % The numeric prefix is guaranteed to start with "10.", so we use
  % that as a test.
  % 2017-02-04 Added stripping of https:// (Boris)
  doi #1 #3 substring$ "10." =
    { doi }
    {
      doi 't :=  % get modifiable copy of DOI

      % Change https:// to http:// to strip both prefixes (BV)

      t #1 #8 substring$ "https://" =
        { "http://"  t #9 t text.length$ #8 - substring$ * 't := }
        { }
      if$

      t #1 #7 substring$ "http://" =
        {
            t #8 t text.length$ #7 - substring$ 't :=

            "INTERNAL STYLE-FILE ERROR" 's :=

            % search for next "/" and assign its suffix to s

            { t text.length$ }
            {
              t #1 #1 substring$ "/" =
                {
                  % save rest of string as true DOI (should be 10.xxxx/yyyy)
                  t #2 t text.length$ #1 - substring$ 's :=
                  "" 't :=    % empty string t terminates the loop
                }
                {
                  % discard first character and continue loop: t <= substring(t,2,last)
                  t #2 t text.length$ #1 - substring$ 't :=
                }
              if$
            }
            while$

            % check for valid DOI (should be 10.xxxx/yyyy)
            s #1 #3 substring$ "10." =
              { }
              { "unrecognized DOI substring " s * " in DOI value [" * doi * "]" * warning$ }
            if$

            s   % push the stripped DOI on the output stack

        }
        {
          "unrecognized DOI value [" doi * "]" * warning$
          doi   % push the unrecognized original DOI on the output stack
        }
      if$
    }
  if$
}

%
% Change by BV: added standard prefix to URL
%
FUNCTION { output.doi } % UTAH
{ % output non-empty DOI as one-line sentence (stack untouched)
  doi empty.or.unknown
    { }
    {
      %% Use \urldef here for the same reason it is used in output.url,
      %% see output.url for further discussion.
      "\urldef\tempurl%" writeln
      "\url{https://doi.org/" strip.doi * "}" * writeln
      "\showDOI{\tempurl}" writeln
    }
  if$
}

FUNCTION { output.isbn }                % UTAH
{ % output non-empty ISBN-10 and/or ISBN-13 as one-line sentences (stack untouched)
  show-isbn-10-and-13
    {
      %% show both 10- and 13-digit ISBNs
      isbn empty.or.unknown
        { }
        {
          "\showISBNx{" isbn * "}" * writeln
        }
      if$
      isbn-13 empty.or.unknown
        { }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
    {
      %% show 10-digit ISBNs only if 13-digit ISBNs not available
      isbn-13 empty.or.unknown
        {
          isbn empty.or.unknown
            { }
            {
              "\showISBNx{" isbn * "}" * writeln
            }
          if$
        }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
  if$
}

FUNCTION { output.issn } % UTAH
{ % output non-empty ISSN as one-line sentence (stack untouched)
  issn empty.or.unknown
    { }
    { "\showISSN{" issn * "}" * writeln }
  if$
}

FUNCTION { output.issue }
{ % output non-empty issue number as a one-line sentence (stack untouched)
  issue empty.or.unknown
    { }
    { "Issue " issue * "." * writeln }
  if$
}

FUNCTION { output.lccn } % UTAH
{ % return with stack untouched
  lccn empty.or.unknown
    { }
    { "\showLCCN{" lccn * "}" * writeln }
  if$
}

FUNCTION { output.note } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { }
    { "\shownote{" note add.period$ * "}" * writeln }
  if$
}

FUNCTION { output.note.check } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { "empty note in " cite$ * warning$ }
    { "\shownote{" note add.period$ * "}" * writeln }
  if$
}

FUNCTION { output.eprint } %
{ % return with stack empty
  eprint empty.or.unknown
    { }
    { "\showeprint"
         archiveprefix empty.or.unknown
           { eprinttype empty.or.unknown
               { }
               { "[" eprinttype "]" * * * }
             if$
           }
           { "[" archiveprefix "l" change.case$ "]" * * * }
         if$
	 "{" eprint "}" * * *
         primaryclass empty.or.unknown
           { eprintclass empty.or.unknown
             { }
             { "~[" eprintclass "]" * * * }
             if$
           }
           { "~[" primaryclass "]" * * * }
         if$
         writeln
    }
  if$
}


%
% Changes by BV 2011/04/15.  Do not output
% url if doi is defined
%
FUNCTION { output.url } % UTAH
{ % return with stack untouched
  % output URL and associated lastaccessed fields
  doi empty.or.unknown
  {
    url empty.or.unknown
      { }
      {
          %% Use \urldef, outside \showURL, so that %nn, #, etc in URLs work
          %% correctly.  Put the actual URL on its own line to reduce the
          %% likelihood of BibTeX's nasty line wrapping after column 79.
          %% \url{} can undo this, but if that doesn't work for some reason
          %% the .bbl file would have to be repaired manually.
          "\urldef\tempurl%" writeln
          "\url{" url * "}" * writeln

          "\showURL{%" writeln
          lastaccessed empty.or.unknown
            { "" }
            { "Retrieved " lastaccessed * " from " * }
          if$
          "\tempurl}" * writeln
      }
      if$
  }
  { }
  if$
}

FUNCTION { output.year.check }
{ % warn if year empty, output top string and leave " YEAR<label>" on stack in mid-sentence
  year empty.or.unknown
     { "empty year in " cite$ * warning$
       write$
       " \bibinfo{year}{[n.d.]}"
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
     { write$
       " \bibinfo{year}{" year * "}"  *
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
  if$
}


FUNCTION { le }
{
  %% test whether first number is less than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 <= n2 then 1 else 0

  %% "DEBUG: le " cite$ * warning$
  > { #0 } { #1 } if$
}

FUNCTION { ge }
{
  %% test whether first number is greater than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 >= n2 then 1 else 0

  %% "DEBUG: ge " cite$ * warning$
  < { #0 } { #1 } if$
}

FUNCTION { is.leading.digit }
{
  %% test whether first character of string is a digit
  %% stack in:  string
  %% stack out: if first-char-is-digit then 1 else 0

  #1 #1 substring$                      % replace string by string[1:1]
  duplicate$                            % string[1:1] string[1:1]
  chr.to.int$
  "0" chr.to.int$ swap$ le              % "0" <= string[1:1] --> 0-or-1
  swap$                                 % 0-or-1 string[1:1]
  chr.to.int$
  "9" chr.to.int$ le                    % string[1:1} <= "9" --> 0-or-1
  and
}

FUNCTION { skip.digits }
{
  %% skip over leading digits in string
  %% stack in:  string
  %% stack out: rest-of-string leading-digits

  %% "DEBUG: enter skip.digits " cite$ * warning$

  %% dump.stack.1

  duplicate$
  't :=
  't.org :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.digits   t = [" t * "]" * warning$
    t is.leading.digit
      { t #2 t text.length$ #1 - substring$ }
      {
        t 'u :=
        ""
      }
    if$
    't :=
  }
  while$

  u                                                             % rest of string
  t.org #1 t.org text.length$ u text.length$ - substring$       % leading digits

  %% "DEBUG: t.org = [" t.org * "]" * warning$
  %% "DEBUG: u     = [" u * "]" * warning$

  %% dump.stack.2

  %% "DEBUG: leave skip.digits " cite$ * warning$
}

FUNCTION { skip.nondigits }
{
  %% skip over leading nondigits in string
  %% stack in:  string
  %% stack out: rest-of-string

  %% "DEBUG: enter skip.nondigits " cite$ * warning$

  't :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.nondigits   t = [" t * "]" * warning$
    t is.leading.digit
      {
        t 'u :=
        ""
      }
      { t #2 t text.length$ #1 - substring$ }
    if$
    't :=
  }
  while$

  u                     % rest of string

  %% dump.stack.1
  %% "DEBUG: leave skip.nondigits " cite$ * warning$
}

FUNCTION { parse.next.number }
{
  %% stack in:  string
  %% stack out: rest-of-string next-numeric-part-of-string
  %% Example:
  %% stack in:  "123:1--123:59"
  %% stack out: ":1--123:59" "123"

  's :=
  s skip.nondigits 's :=
  s skip.digits
}

FUNCTION { reduce.pages.to.page.count }
{
  %% Stack in:  arbitrary-and-unused
  %% Stack out: unchanged
  %%
  %% For the new-style pagination with article number and numpages or
  %% pages, we expect to have BibTeX entries containing something like
  %%     articleno = "17",
  %%     pages     = "1--23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     numpages  = "23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     pages     = "17:1--17:23",
  %% with output "Article 17, 23 pages",
  %%
  %% If articleno is missing or empty, then we should output "1--23",
  %% "23" (with a warning of a missing articleno), or "17:1--17:23",
  %% respectively.

  %% "DEBUG: enter reduce.pages.to.page.count " cite$ * warning$

  %% "DEBUG: pages = [" pages * "]" * warning$

  pages
  parse.next.number 'p1 :=
  parse.next.number 'p2 :=
  parse.next.number 'p3 :=
  parse.next.number 'page.count :=

  duplicate$
  empty.or.unknown
    {  }
    {
      duplicate$ "unexpected trailing garbage [" swap$ *
      "] after n:p1--n:p2 in pages = [" *
      pages *
      "] in " *
      cite$ *
      warning$
    }
  if$

  pop$

  %% "DEBUG: reduce.pages.to.page.count: "
  %% " p1 = " p1 * *
  %% " p2 = " p2 * *
  %% " p3 = " p3 * *
  %% " p4 = " page.count * *
  %% " in " cite$ * * warning$

  p1 p3 =   p2 "1" =   and   numpages empty.or.unknown   and
    { "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$ }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  p1 "1" =   p3 empty.or.unknown   and   numpages empty.or.unknown   and
    {
      p2 'page.count :=
      "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$
    }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  %% "DEBUG: leave reduce.pages.to.page.count " cite$ * warning$
}

FUNCTION { new.block.checkb }
{ % issue a new.block only if at least one of top two stack strings is not empty
  empty.or.unknown
  swap$ empty.or.unknown
  and
    'skip$
    'new.block
  if$
}

FUNCTION { field.or.null }
{ % convert empty value to null string, else return value
  duplicate$ empty.or.unknown
    { pop$ "" }
    'skip$
  if$
}



FUNCTION { emphasize }
{ % emphasize a non-empty top string on the stack
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

FUNCTION { comma }
{ % convert empty string to null string, or brace string and add trailing comma
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "{" swap$ * "}," * }
  if$
}

FUNCTION { format.names }
{
  % Format bibliographical entries with the first author last name first,
  % and subsequent authors with initials followed by last name.
  % All names are formatted in this routine.

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 =
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
      if$
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * } % jrh: avoid spacing problems
                { " {and} " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { my.full.label }
{
  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    { s nameptr "{vv~}{ll}" format.name$ 't :=  % get the next name
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "others" =
                { " et~al\mbox{.}" * } % jrh: avoid spacing problems
                { " and " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$

}

FUNCTION { format.names.fml }
{
  % Format names in "familiar" format, with first initial followed by
  % last name. Like format.names, ALL names are formatted.
  % jtb: The names are NOT put in small caps

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    {
      "\bibinfo{person}{" s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ * "}" * 't :=

      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * }
                { " {and} " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { format.authors }
{
  author empty.or.unknown
    { "" }
    {
      "\bibfield{author}{"
      author format.names add.period$ * "}" *} % jtb: add period if none before
  if$
}

FUNCTION { format.key }
{
  empty.or.unknown
    { key field.or.null }
    { "" }
  if$
}

FUNCTION { format.no.key }
{
  empty.or.unknown
    { "" }
    { "" }
  if$
}

FUNCTION { format.editors.fml }
{
  % Format editor names for use in the "in" types: inbook, incollection,
  % inproceedings: first initial, then last names. When editors are the
  % LABEL for an entry, then format.editor is used which lists editors
  % by last name first.

  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names.fml
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)" * }
        { " (Ed.)" * }
      if$
    }
  if$
}

FUNCTION { format.editors }
{ % format editor names for use in labels, last names first.
  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)." * }
        { " (Ed.)." * }
      if$
    }
  if$
}

FUNCTION { format.articletitle }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\showarticletitle{" title * "}" * }
    % Use this for downcase title style:
    % { \showarticletitle{" title "t" change.case$ * "}" * }
  if$
}

FUNCTION { format.title }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\bibinfo{title}{" title * "}" * }
    % Use this for downcase title style:
    % { title "t" change.case$ }
  if$
}

FUNCTION { n.dashify }
{
  't :=
  ""
    { t empty.or.unknown not }
    {
      t #1 #1 substring$ "-" =
        {
          t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {
              { t #1 #1 substring$ "-" = }
              {
                "-" *
                t #2 global.max$ substring$ 't :=
              }
              while$
            }
          if$
        }
        {
          t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION { format.a.title.with.edition }
{
  "\bibinfo{booktitle}{"
  swap$ emphasize *
  edition empty.or.unknown
    'skip$
    { " (\bibinfo{edition}{" * edition "l" change.case$ *
      "} ed.)" * } % jtb: no parens for ed.
  if$
  "}" *
}

FUNCTION { format.btitle }
{ title format.a.title.with.edition }

FUNCTION { format.emphasize.booktitle }
{ booktitle format.a.title.with.edition }



FUNCTION { format.city }
{
  % jtb: if the preceding string (the title of the conference) is non-empty,
  % jtb: append the location, otherwise leave empty (so as to trigger the
  % jtb: error message in output.check

  duplicate$ empty.or.unknown
    { }
    {
      city empty.or.unknown location empty.or.unknown and
        {
          date empty.or.unknown
            { }
            { " (" * date * ")" * }
          if$
        }
        {
          location empty.or.unknown
            {
              date empty.or.unknown
                { " (" * city * ")" * }
                { " (" * city * ", " * date * ")" * }
              if$
            }
            {
              date empty.or.unknown
                { " (" * location * ")" * }
                { " (" * location * ", " * date * ")" * }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION { tie.or.space.connect }
{
  duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION { either.or.check }
{
  empty.or.unknown
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION { format.bvolume }
{
  % jtb: If there is a series, this is added and the volume trails after it.
  % jtb: Otherwise, "Vol" is Capitalized.

  volume empty.or.unknown
    { "" }
    {
      series empty.or.unknown
        { "Vol.~\bibinfo{volume}{" volume "}" * *}
        { "\bibinfo{series}{" series "}, " * *
          "Vol.~\bibinfo{volume}{" volume "}" * * *}
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.bvolume.noseries }
{
  volume empty.or.unknown
    { "" }
    { "Vol.~\bibinfo{volume}{" volume "}" * *
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.series }
{
  series empty.or.unknown
    {""}
    {" \emph{(\bibinfo{series}{" * series "})}" *}
  if$
}

FUNCTION { format.number.series }
{
  volume empty.or.unknown
    {
      number empty.or.unknown
        {
          volume empty.or.unknown
          { "" }
          {
            series empty.or.unknown
              { "" }
              { " (\bibinfo{series}{" series * "})" * }
            if$
          }
          if$
        }                                       %    { series field.or.null }
        {
          output.state mid.sentence =
            { "Number" }                        % gnp - changed to mixed case always
            { "Number" }
          if$
          number tie.or.space.connect series empty.or.unknown
            { "there's a number but no series in " cite$ * warning$ }
            { " in \bibinfo{series}{" * series * "}" * }
          if$
        }
      if$
    }
    {
      ""
    }
  if$
}

FUNCTION { multi.page.check }
{
  't :=
  #0 'multiresult :=
    { multiresult not
      t empty.or.unknown not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION { format.pages }
{
  pages empty.or.unknown
    { "" }
    { "\bibinfo{pages}{"
      pages multi.page.check
        { pages n.dashify } % gnp - removed () % jtb: removed pp.
        { pages }
      if$
      * "}" *
    }
  if$
}

FUNCTION { format.pages.check.without.articleno }
{ %% format pages field only if articleno is absent
  %% Stack out: pages-specification
  numpages missing$ pages missing$ and
    { "page numbers missing in both pages and numpages fields in " cite$ * warning$ }
    { }
  if$

  articleno empty.or.unknown eid empty.or.unknown and
    {
      pages missing$
        { numpages }
        { format.pages }
      if$
    }
    { "" }
  if$
}

FUNCTION { format.pages.check }
{
  pages empty.or.unknown
    { "page numbers missing in " cite$ * warning$ "" }
    { pages n.dashify }
  if$
}

FUNCTION { format.bookpages }
{
  bookpages empty.or.unknown
    { "" }
    { bookpages "book pages" tie.or.space.connect }
  if$
}

FUNCTION { format.named.pages }
{
  pages empty.or.unknown
    { "" }
    { format.pages "pages" tie.or.space.connect }
  if$
}

%
% Changed by Boris Veytsman, 2011-03-13
% Now the word "pages" is printed even if
% there field pages is not empty.
%

FUNCTION { format.page.count }
{
  page.count empty.or.unknown
    { "" }
    { "\bibinfo{numpages}{" page.count * "}~pages" * }
  if$
}

FUNCTION { format.articleno.numpages }
{
  %% There are seven possible outputs, depending on which fields are set.
  %%
  %% These four are handled here:
  %%
  %%     articleno, numpages, pages     -> "Article articleno-value, numpages-value pages"
  %%     articleno, numpages            -> "Article articleno-value, numpages-value pages"
  %%     articleno, pages               -> "Article articleno-value, reduced-pages-value pages"
  %%     articleno                      -> "Article articleno-value" and warn about missing numpages
  %%
  %% The remaining three have already been handled by
  %% format.pages.check.without.articleno:
  %%
  %%     numpages, pages                -> "pages-value"
  %%     numpages                       -> "numpages-value"
  %%     pages                          -> "pages-value"
  %%
  %% We no longer issue warninig when missing articleno, but having numpages

  articleno empty.or.unknown eid empty.or.unknown and
    {
%%      numpages empty.or.unknown
%%        { }
%%        { "numpages field, but no articleno or eid field, in "
%%          cite$ * warning$ }
%%      if$
      ""
    }
    {
      numpages empty.or.unknown
        {
          pages empty.or.unknown
            {
              "articleno or eid, but no pages or numpages field in "
                 cite$ * warning$
              "" 'page.count :=
            }
            { reduce.pages.to.page.count }
          if$
        }
        { numpages 'page.count := }
      if$

      %% The Article number is now handled in format.day.month.year because
      %% ACM prefers the style "Digital Libraries 12, 3, Article 5 (July 2008)"
      %% over "Digital Libraries 12, 3 (July 2008), Article 5"
      %% format.articleno output
      format.page.count
    }
  if$
}

FUNCTION {calc.format.page.count}
{
  numpages empty.or.unknown
   {
     pages empty.or.unknown
        {
        "" 'page.count :=
        }
        { reduce.pages.to.page.count }
     if$
   }
   { numpages 'page.count := }
  if$
  format.page.count
}


FUNCTION { journal.canon.abbrev }
{
  % Returns a canonical abbreviation for 'journal', or else 'journal'
  % unchanged.
  journal "ACM Computing Surveys"                                                                       = { "Comput. Surveys"                                 } {
  journal "{ACM} Computing Surveys"                                                                     = { "Comput. Surveys"                                 } {
  journal "ACM Transactions on Mathematical Software"                                                   = { "ACM Trans. Math. Software"                       } {
  journal "{ACM} Transactions on Mathematical Software"                                                 = { "ACM Trans. Math. Software"                       } {
  journal "ACM SIGNUM Newsletter"                                                                       = { "ACM SIGNUM Newslett."                            } {
  journal "ACM {SIGNUM} Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} SIGNUM Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} {SIGNUM} Newsletter"                                                                   = { "ACM SIGNUM Newslett."                            } {
  journal "American Journal of Sociology"                                                               = { "Amer. J. Sociology"                              } {
  journal "American Mathematical Monthly"                                                               = { "Amer. Math. Monthly"                             } {
  journal "American Mathematical Society Translations"                                                  = { "Amer. Math. Soc. Transl."                        } {
  journal "Applied Mathematics and Computation"                                                         = { "Appl. Math. Comput."                             } {
  journal "British Journal of Mathematical and Statistical Psychology"                                  = { "Brit. J. Math. Statist. Psych."                  } {
  journal "Bulletin of the American Mathematical Society"                                               = { "Bull. Amer. Math. Soc."                          } {
  journal "Canadian Mathematical Bulletin"                                                              = { "Canad. Math. Bull."                              } {
  journal "Communications of the ACM"                                                                   = { "Commun. ACM"                                     } {
  journal "Communications of the {ACM}"                                                                 = { "Commun. ACM"                                     } {
  journal "Computers and Structures"                                                                    = { "Comput. \& Structures"                           } {
  journal "Contemporary Mathematics"                                                                    = { "Contemp. Math."                                  } {
  journal "Crelle's Journal"                                                                            = { "Crelle's J."                                     } {
  journal "Giornale di Mathematiche"                                                                    = { "Giorn. Mat."                                     } {
  journal "IEEE Transactions on Aerospace and Electronic Systems"                                       = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "{IEEE} Transactions on Aerospace and Electronic Systems"                                     = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "IEEE Transactions on Automatic Control"                                                      = { "IEEE Trans. Automat. Control"                    } {
  journal "{IEEE} Transactions on Automatic Control"                                                    = { "IEEE Trans. Automat. Control"                    } {
  journal "IEEE Transactions on Computers"                                                              = { "IEEE Trans. Comput."                             } {
  journal "{IEEE} Transactions on Computers"                                                            = { "IEEE Trans. Comput."                             } {
  journal "IMA Journal of Numerical Analysis"                                                           = { "IMA J. Numer. Anal."                             } {
  journal "{IMA} Journal of Numerical Analysis"                                                         = { "IMA J. Numer. Anal."                             } {
  journal "Information Processing Letters"                                                              = { "Inform. Process. Lett."                          } {
  journal "International Journal for Numerical Methods in Engineering"                                  = { "Internat. J. Numer. Methods Engrg."              } {
  journal "International Journal of Control"                                                            = { "Internat. J. Control"                            } {
  journal "International Journal of Supercomputing Applications"                                        = { "Internat. J. Supercomputing Applic."             } {
  journal "Journal of Computational Physics"                                                            = { "J. Comput. Phys."                                } {
  journal "Journal of Computational and Applied Mathematics"                                            = { "J. Comput. Appl. Math."                          } {
  journal "Journal of Computer and System Sciences"                                                     = { "J. Comput. System Sci."                          } {
  journal "Journal of Mathematical Analysis and Applications"                                           = { "J. Math. Anal. Appl."                            } {
  journal "Journal of Mathematical Physics"                                                             = { "J. Math. Phys."                                  } {
  journal "Journal of Parallel and Distributed Computing"                                               = { "J. Parallel and Distrib. Comput."                } {
  journal "Journal of Research of the National Bureau of Standards"                                     = { "J. Res. Nat. Bur. Standards"                     } {
  journal "Journal of VLSI and Computer Systems"                                                        = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of {VLSI} and Computer Systems"                                                      = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of the ACM"                                                                          = { "J. ACM"                                          } {
  journal "Journal of the American Statistical Association"                                             = { "J. Amer. Statist. Assoc."                        } {
  journal "Journal of the Institute of Mathematics and its Applications"                                = { "J. Inst. Math. Appl."                            } {
  journal "Journal of the Society for Industrial and Applied Mathematics"                               = { "J. Soc. Indust. Appl. Math."                     } {
  journal "Journal of the Society for Industrial and Applied Mathematics, Series B, Numerical Analysis" = { "J. Soc. Indust. Appl. Math. Ser. B Numer. Anal." } {
  journal "Linear Algebra and its Applications"                                                         = { "Linear Algebra Appl."                            } {
  journal "Mathematica Scandinavica"                                                                    = { "Math. Scand."                                    } {
  journal "Mathematical Tables and Other Aids to Computation"                                           = { "Math. Tables Aids Comput."                       } {
  journal "Mathematics of Computation"                                                                  = { "Math. Comp."                                     } {
  journal "Mathematische Annalen"                                                                       = { "Math. Ann."                                      } {
  journal "Numerische Mathematik"                                                                       = { "Numer. Math."                                    } {
  journal "Pacific Journal of Mathematics"                                                              = { "Pacific J. Math."                                } {
  journal "Parallel Computing"                                                                          = { "Parallel Comput."                                } {
  journal "Philosophical Magazine"                                                                      = { "Philos. Mag."                                    } {
  journal "Proceedings of the American Mathematical Society"                                            = { "Proc. Amer. Math. Soc."                          } {
  journal "Proceedings of the IEEE"                                                                     = { "Proc. IEEE"                                      } {
  journal "Proceedings of the {IEEE}"                                                                   = { "Proc. IEEE"                                      } {
  journal "Proceedings of the National Academy of Sciences of the USA"                                  = { "Proc. Nat. Acad. Sci. U. S. A."                  } {
  journal "Quarterly Journal of Mathematics, Oxford, Series (2)"                                        = { "Quart. J. Math. Oxford Ser. (2)"                 } {
  journal "Quarterly of Applied Mathematics"                                                            = { "Quart. Appl. Math."                              } {
  journal "Review of the International Statisical Institute"                                            = { "Rev. Inst. Internat. Statist."                   } {
  journal "SIAM Journal on Algebraic and Discrete Methods"                                              = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "{SIAM} Journal on Algebraic and Discrete Methods"                                            = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "SIAM Journal on Applied Mathematics"                                                         = { "SIAM J. Appl. Math."                             } {
  journal "{SIAM} Journal on Applied Mathematics"                                                       = { "SIAM J. Appl. Math."                             } {
  journal "SIAM Journal on Computing"                                                                   = { "SIAM J. Comput."                                 } {
  journal "{SIAM} Journal on Computing"                                                                 = { "SIAM J. Comput."                                 } {
  journal "SIAM Journal on Matrix Analysis and Applications"                                            = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "{SIAM} Journal on Matrix Analysis and Applications"                                          = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "SIAM Journal on Numerical Analysis"                                                          = { "SIAM J. Numer. Anal."                            } {
  journal "{SIAM} Journal on Numerical Analysis"                                                        = { "SIAM J. Numer. Anal."                            } {
  journal "SIAM Journal on Scientific and Statistical Computing"                                        = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "{SIAM} Journal on Scientific and Statistical Computing"                                      = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "SIAM Review"                                                                                 = { "SIAM Rev."                                       } {
  journal "{SIAM} Review"                                                                               = { "SIAM Rev."                                       } {
  journal "Software Practice and Experience"                                                            = { "Software Prac. Experience"                       } {
  journal "Statistical Science"                                                                         = { "Statist. Sci."                                   } {
  journal "The Computer Journal"                                                                        = { "Comput. J."                                      } {
  journal "Transactions of the American Mathematical Society"                                           = { "Trans. Amer. Math. Soc."                         } {
  journal "USSR Computational Mathematics and Mathematical Physics"                                     = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "{USSR} Computational Mathematics and Mathematical Physics"                                   = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "Zeitschrift fur Angewandte Mathematik und Mechanik"                                          = { "Z. Angew. Math. Mech."                           } {
  journal "Zeitschrift fur Angewandte Mathematik und Physik"                                            = { "Z. Angew. Math. Phys."                           } {
  journal
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
}

FUNCTION { format.journal.volume.number.day.month.year }
{
  % By Young (and Spencer)
  % GNP - fixed bugs with missing volume, number, and/or pages
  %
  % Format journal, volume, number, pages for article types.
  %
  journal empty.or.unknown
    { "no journal in " cite$ * warning$ "" }
    { "\bibinfo{journal}{"
      journal.canon.abbrev emphasize *
      "}" * }
  if$

  number empty.or.unknown
    {
      volume empty.or.unknown
        { "no number and no volume in " cite$ * warning$ "" * }
        { " " * " \bibinfo{volume}{" * volume * "}" * }
      if$
    }
    {
      volume empty.or.unknown
        {
          "unusual to have number, but no volume, for " cite$ * warning$
          " \bibinfo{number}{" * number * "}" *
        }
        { " \bibinfo{volume}{" * volume  * "}, \bibinfo{number}{" *
          number * "}" *}
      if$
    }
  if$
  after.block 'output.state :=

  % Sometimes proceedings are published in journals
  % In this case we do not want to put year, day and month here

  type$ "inproceedings" =
    { }
    {format.day.month.year * }
  if$
}

FUNCTION { format.chapter.pages }
{
  chapter empty.or.unknown
    'format.pages
    { type empty.or.unknown
        { "Chapter" } % gnp - changed to mixed case
        { type "t" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty.or.unknown
        {"page numbers missing in " cite$ * warning$} % gnp - added check
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION { format.in.emphasize.booktitle }
{ % jtb: format for collections or proceedings not appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In " format.emphasize.booktitle * }
  if$
}

FUNCTION { format.in.booktitle }
{ % jtb: format for proceedings appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In \bibinfo{booktitle}{" booktitle * "}" * }
  if$
}

FUNCTION { format.in.ed.booktitle }
{
  booktitle empty.or.unknown
  { "" }
  { editor empty.or.unknown
    { "In " format.emphasize.booktitle * }
                % jtb: swapped editor location
    { "In " format.emphasize.booktitle * ", " * format.editors.fml * }
    if$
  }
  if$
}

FUNCTION { format.thesis.type }
{ % call with default type on stack top
  type empty.or.unknown
    'skip$    % use default type
    {
      pop$    % discard default type
      % NO: it is silly to have to brace protect every degree type!:  type "t" change.case$
      type
    }
  if$
}

FUNCTION { format.tr.number }
{
  "\bibinfo{type}{"
  type empty.or.unknown
    { "{T}echnical {R}eport" }
    'type
  if$
  "}" * *
  number empty.or.unknown
    { "t" change.case$ }
    %% LOOKS BAD: { "." * number tie.or.space.connect }
    %% Prefer "Research report RJ687." to "Research report. RJ687."
    { number tie.or.space.connect }
  if$
}

FUNCTION { format.advisor }
{
  advisor empty.or.unknown
    { "" }
    { "Advisor(s) " advisor * }
  if$
}

FUNCTION { format.article.crossref }
{ "See"
  "\citeN{" * crossref * "}" *
}

FUNCTION { format.crossref.editor }
{
  editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al\mbox{.}" * }         % jrh: avoid spacing problems
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
        { " and " * editor #2 "{vv~}{ll}" format.name$ * }
      if$
    }
      if$
    }
  if$
}

FUNCTION { format.book.crossref }
{
  volume empty.or.unknown
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Volume" volume tie.or.space.connect % gnp - changed to mixed case
      " of " *
    }
  if$
  editor empty.or.unknown
  editor field.or.null author field.or.null =
  or
    { key empty.or.unknown
    { series empty.or.unknown
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { series emphasize * }
      if$
    }
    { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.incoll.inproc.crossref }
{ "See"
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.lab.names }
{
  % format.lab.names:
  %
  % determines "short" names for the abbreviated author information.
  % "Long" labels are created in calc.label, using the routine my.full.label
  % to format author and editor fields.
  %
  % There are 4 cases for labels.   (n=3 in the example)
  % a) one author             Foo
  % b) one to n               Foo, Bar and Baz
  % c) use of "and others"    Foo, Bar et al.
  % d) more than n            Foo et al.

  's :=
  s num.names$ 'numnames :=
  numnames #2 >    % change number to number of others allowed before
                   % forcing "et al".
    { s #1 "{vv~}{ll}" format.name$ " et~al\mbox{.}" * } % jrh: \mbox{} added
    {
      numnames #1 - 'namesleft :=
      #2 'nameptr :=
      s #1 "{vv~}{ll}" format.name$
        { namesleft #0 > }
        { nameptr numnames =
            { s nameptr "{ff }{vv }{ll}{ jj}" format.name$ "others" =
                { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
                { " and " * s nameptr "{vv~}{ll}" format.name$ * }
              if$
            }
            { ", " * s nameptr "{vv~}{ll}" format.name$ * }
          if$
          nameptr #1 + 'nameptr :=
          namesleft #1 - 'namesleft :=
        }
      while$
    }
  if$
}

FUNCTION { author.key.label }
{
  author empty.or.unknown
    { key empty.or.unknown
          { "no key, author in " cite$ * warning$
            cite$ #1 #3 substring$ }
         'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if editor is null.
  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "no key, editor or organization in " cite$ * warning$
              cite$ #1 #3 substring$ }
            'key
          if$
        }
        { organization }
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION { author.editor.key.label }
{
  author empty.or.unknown
    { editor empty.or.unknown
          { key empty.or.unknown
               { "no key, author, or editor in " cite$ * warning$
                 cite$ #1 #3 substring$ }
             'key
           if$
         }
          { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { author.editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if author is null.
  author empty.or.unknown
    { editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
               { "no key, author, editor or organization in " cite$ * warning$
                 cite$ #1 #3 substring$ }
               'key
              if$
            }
            { organization }
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

% Calculate label and leave it on stack
FUNCTION { calc.basic.label }
{
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.key.organization.label
        { type$ "manual" =
            'author.editor.key.organization.label
            'author.key.label
          if$
        }
      if$
    }
  if$
  duplicate$
  year empty.or.unknown
    { "[n.d.]" }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  *
  'basic.label.year :=
}

FUNCTION { calc.label }
{
  % Changed - GNP. See also author.editor.organization.sort, editor.organization.sort
  % Form label for BibTeX entry. The classification of which fields are used
  % for which type of entry (book, inbook, etc.) are taken from alpha.bst.
  % The change here from newapa is to also include organization as a
  % citation label if author or editor is missing.

  calc.basic.label

  author empty.or.unknown  % generate the full label citation information.
    {
      editor empty.or.unknown
        {
          organization empty.or.unknown
            {
              key empty.or.unknown
                {
                  "no author, editor, organization, or key in " cite$ * warning$
                  "??"
                }
                { key }
              if$
            }
            { organization }
          if$
        }
        { editor my.full.label }
      if$
    }
    { author my.full.label }
  if$

  % leave label on the stack, to be popped when required.

  "}{" * swap$ * "}{" *
  %  year field.or.null purify$ #-1 #4 substring$ *
  %
  % save the year for sort processing afterwards (adding a, b, c, etc.)
  %
  year empty.or.unknown
    { "[n.d.]" }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  'label.year :=
}


FUNCTION { output.bibitem }
{
  newline$
  "\bibitem[\protect\citeauthoryear{" write$
  calc.label write$
  sort.year write$
  "}]%" writeln
  "        {" write$
  cite$ write$
  "}" writeln
  ""
  before.all 'output.state :=
}


FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint }
{ % enter and return with stack empty
  %% We switch now from buffered output to output of complete lines, so
  %% that the Issue .. URL data have their own lines, and are less likely
  %% to be line-wrapped by BibTeX's short-sighted algorithm, which wraps
  %% lines longer than 79 characters, backtracking to what it thinks is
  %% a break point in the string.  Any such wrapping MUST be undone to
  %% prevent percent-newline from appearing in DOIs and URLs.  The
  %% output data are intentionally wrapped in \showxxx{} macros at
  %% beginning of line, and that supply their own punctuation (if they
  %% are not defined to suppress output entirely), to make it easier for
  %% other software to recover them from .bbl files.
  %%
  %% It also makes it possible to later change the macro definitions
  %% to suppress particular output values, or alter their appearance.
  %%
  %% Note that it is possible for theses, technical reports, and
  %% manuals to have ISBNs, and anything that has an ISBN may also
  %% have an ISSN.  When there are no values for these keys, there
  %% is no output generated for them here.

  "\newblock" writeln
  after.block 'output.state :=

  output.issue
  output.isbn
  output.coden  % CODEN is functionally like ISSN, so output them sequentially
  output.issn
  output.lccn
  output.doi    % DOI is ALWAYS last according to CrossRef DOI documentation
  output.eprint
  output.url    % but ACM wants URL last
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note
    }
  if$
  ""
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note.check }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note.check
    }
  if$
  ""
}

FUNCTION { article }
{
  output.bibitem

  author empty.or.unknown
    {
      editor empty.or.unknown
        { "neither author and editor supplied for " cite$ * warning$ }
        { format.editors "editor" output.check }
      if$
    }
    { format.authors "author" output.check }
  if$

  author format.no.key output       % added
  output.year.check                 % added
  new.block
  format.articletitle "title" output.check
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$

  crossref missing$
    { format.journal.volume.number.day.month.year output}
    {
      "cross reference in @Article{...} is unusual" warning$
      format.article.crossref output.nonnull
    }
  if$

  format.pages.check.without.articleno output
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { book }
{
  output.bibitem
  author empty.or.unknown
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check       % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      fin.sentence
      pages empty.or.unknown
        { format.bookpages }    % use bookpages when pages empty
        { format.pages.check "pages" tie.or.space.connect }
      if$
      output
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { booklet }
{
  output.bibitem
  format.authors output
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title "title" output.check
  new.block
    howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inbook }
{
  output.bibitem
  author empty.or.unknown
    { format.editors
      "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      format.bookpages output
      format.chapter.pages
      "chapter and pages" output.check  % jtb: moved from before publisher
    }
    {
      format.bookpages output
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { incollection }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output       % added
  output.year.check              % added
  new.block
  format.articletitle "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence                % jtb: start a new sentence for series/volume
      format.bvolume output
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check      % jtb: require address
      format.bookpages output
      format.chapter.pages output % gnp - was special.output.nonnull
                                  % left out comma before page numbers
                                  % jtb: moved from before publisher
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inproceedings }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  new.block
  format.articletitle "title" output.check
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output.dot.space }
  if$
  crossref missing$
    {
      journal missing$          % jtb: proceedings appearing in journals
        { format.in.emphasize.booktitle format.city "booktitle"  output.check.dot.space
          format.series output.removenospace
          format.editors.fml output % BV 2011/09/27 Moved dot to comma
          format.bvolume.noseries output
          new.sentence
          organization output
          publisher "publisher" bibinfo.output.check % jtb: require publisher (?)
          address "address" bibinfo.output.check  % jtb: require address
          format.bookpages output
        }
        {
           format.in.booktitle format.city "booktitle" output.check
           format.editors.fml output
           new.sentence
           format.journal.volume.number.day.month.year output
        }
      if$
      format.articleno output
      format.pages.check.without.articleno output
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.articleno output
      format.pages.check.without.articleno output
    }
  if$
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { conference } { inproceedings }

FUNCTION { manual }
{
  output.bibitem
  author empty.or.unknown
    { editor empty.or.unknown
      { organization "organization" output.check
        organization format.key output }  % if all else fails, use key
      { format.editors "author and editor" output.check }
      if$
    }
    { format.authors output.nonnull }
    if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  organization address new.block.checkb
  % jtb: back to normal style: organization, address
  organization "organization" output.check
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { mastersthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Master's\ thesis}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { misc }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  title howpublished new.block.checkb
  format.title output
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  "" output.nonnull.dot.space
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { online } { manual }

FUNCTION { game } { manual }

FUNCTION { artifactsoftware } { manual }

FUNCTION { artifactdataset } { manual }

FUNCTION { software } { manual }

FUNCTION { dataset } { manual }

FUNCTION { phdthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Ph.D. Dissertation}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION {format.date}
{ year empty.or.unknown
    { month empty.or.unknown
        {
          ""                    % output empty date if year/month both empty
          day empty.or.unknown
            {  }
            { "there's a day but no month or year in " cite$ * warning$ }
          if$
        }
        { "there's a month but no year in " cite$ * warning$
          month
          day empty.or.unknown
            { }
            { " " * day * }
          if$
        }
      if$
    }
    { month empty.or.unknown
        {
          year                  % output only year if month empty
          day empty.or.unknown
            {  }
            { "there's a day and year but no month in " cite$ * warning$ }
          if$
        }
        {
          month " " *
          day empty.or.unknown
            { }
            { day * ", " * }
          if$
          year *
        }
      if$
    }
  if$
}

FUNCTION {new.block.checka}
{
  empty.or.unknown
    'skip$
    'new.block
  if$
}

FUNCTION { periodical }
{
  output.bibitem
  editor empty.or.unknown
    { organization output }
    { format.editors output.nonnull }
  if$
  new.block
  output.year.check
  new.sentence
  format.articletitle "title" output.check
  format.journal.volume.number.day.month.year output
  calc.format.page.count output
  fin.entry
}

FUNCTION { proceedings }
{
  output.bibitem
  editor empty.or.unknown
    { organization output
      organization format.key output }  % gnp - changed from author format.key
    { format.editors output.nonnull }
  if$
  % author format.key output             % gnp - removed (should be either
  %                                        editor or organization
  output.year.check                    % added (newapa)
  new.block
  format.btitle format.city "title" output.check        % jtb: added city
  new.sentence
  format.bvolume output
  format.number.series output
  new.sentence
  organization output
  % jtb: normal order: publisher, address
  publisher empty.or.unknown
     { }
     { "\bibinfo{publisher}{" publisher * "}" * output }
  if$
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { collection } { proceedings }

FUNCTION { techreport }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output             % added
  output.year.check                    % added
  new.block
  format.btitle "title" output.check
  new.block
%   format.tr.number output               % jtb: moved month ...
  format.tr.number output new.sentence    % Gerry  - need dot 2011/09/28
  institution "institution" bibinfo.output.check
  address empty.or.unknown
    { }
    { "\bibinfo{address}{" address "}" * * output }
  if$
  new.sentence
  format.named.pages output
  % ACM omits year at end in transactions style
  % format.day.month.year output.nonnull.dot.space  % jtb: ... to here (no parens)
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { unpublished }
{
  output.bibitem
  format.authors
  "author" output.check
  author format.key output              % added
  output.year.check                     % added
  new.block
  format.title "title" output.check
  fin.sentence
  output.day.month.year                 % UTAH
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note.check
  fin.entry
}

FUNCTION { default.type } { misc }

%%% ACM journal-style month definitions: full name if 1--5 letters, else
%%% abbreviation of 3 or 4 characters and a dot

MACRO {jan}             {"Jan."}

MACRO {feb}             {"Feb."}

MACRO {mar}             {"March"}

MACRO {apr}             {"April"}

MACRO {may}             {"May"}

MACRO {jun}             {"June"}

MACRO {jul}             {"July"}

MACRO {aug}             {"Aug."}

MACRO {sep}             {"Sept."}

MACRO {oct}             {"Oct."}

MACRO {nov}             {"Nov."}

MACRO {dec}             {"Dec."}



READ

FUNCTION { sortify }
{
  purify$
  "l" change.case$
}

FUNCTION { chop.word }
{
  's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION { sort.format.names }
{
  's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
          { "   " * }
         'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
          { " et~al" * }
          { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION { sort.format.title }
{
  't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION { author.sort }
{
  author empty.or.unknown
    { key empty.or.unknown
         { "to sort, need author or key in " cite$ * warning$
           "" }
         { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { author.editor.sort }
{
  author empty.or.unknown
    {
      editor empty.or.unknown
         {
           key empty.or.unknown
             { "to sort, need author, editor, or key in " cite$ * warning$
               ""
             }
             { key sortify }
           if$
         }
         { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { editor.organization.sort }
{
  % added - GNP. Stack editor or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "to sort, need editor, organization, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { organization sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION { author.editor.organization.sort }
{
  % added - GNP. Stack author or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  author empty.or.unknown
    {
      editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
                { "to sort, need author, editor, or key in " cite$ * warning$
                ""
                }
                { key sortify }
              if$
            }
            { organization sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { presort }
{
  % Presort creates the bibentry's label via a call to calc.label, and then
  % sorts the entries based on entry type. Chicago.bst adds support for
  % including organizations as the sort key; the following is stolen from
  % alpha.bst.

  calc.label
  basic.label.year
  swap$
  "    "
  swap$
  * *
  "    "
  *
  sortify
  year field.or.null purify$ #-1 #4 substring$ * % add year
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.sort
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.organization.sort
        { type$ "manual" =
            'author.editor.organization.sort
            'author.sort
          if$
        }
      if$
    }
  if$
  #1 entry.max$ substring$        % added for newapa
  'sort.label :=                  % added for newapa
  sort.label                      % added for newapa
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}



ITERATE { presort }

SORT             % by label, year, author/editor, title

% From plainnat.bst
STRINGS { longest.label }

INTEGERS { longest.label.width number.label }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
  #0 'number.label :=
}



FUNCTION { initialize.extra.label.stuff }
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION { forward.pass }
{
  % Pass through all entries, comparing current entry to last one.
  % Need to concatenate year to the stack (done by calc.label) to determine
  % if two entries are the same (see presort)

  last.label
  calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
  #1 entry.max$ substring$ =     % are they equal?
     { last.extra.num #1 + 'last.extra.num :=
       last.extra.num int.to.chr$ 'extra.label :=
     }
     { "a" chr.to.int$ 'last.extra.num :=
       "" 'extra.label :=
       calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
       #1 entry.max$ substring$ 'last.label := % assign to last.label
     }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION { reverse.pass }
{
  next.extra "b" =
    { "a" 'extra.label := }
     'skip$
  if$
  label.year extra.label * 'sort.year :=
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}
EXECUTE {initialize.longest.label}


ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION { bib.sort.order }
{
  sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE { bib.sort.order }

SORT             % by sort.label, year, title --- giving final bib. order.

FUNCTION { begin.bib }
{
  %% Set to #0 show 13-digit ISBN in preference to 10-digit ISBN.
  %% Set to #1 to show both 10-digit and 13-digit ISBNs.
  #1 'show-isbn-10-and-13 :=

  "%%% -*-BibTeX-*-" writeln
  "%%% Do NOT edit. File created by BibTeX with style" writeln
  "%%% ACM-Reference-Format-Journals [18-Jan-2012]." writeln
  "" writeln

  preamble$ empty.or.unknown
    'skip$
    { preamble$ writeln }
  if$
  "\begin{thebibliography}{" number.label int.to.str$ * "}" * writeln
  ""                                                                         writeln
  "%%% ====================================================================" writeln
  "%%% NOTE TO THE USER: you can override these defaults by providing"       writeln
  "%%% customized versions of any of these macros before the \bibliography"  writeln
  "%%% command.  Each of them MUST provide its own final punctuation,"       writeln
  "%%% except for \shownote{}, \showDOI{}, and \showURL{}.  The latter two"  writeln
  "%%% do not use final punctuation, in order to avoid confusing it with"    writeln
  "%%% the Web address."                                                     writeln
  "%%%"                                                                      writeln
  "%%% To suppress output of a particular field, define its macro to expand" writeln
  "%%% to an empty string, or better, \unskip, like this:"                   writeln
  "%%%"                                                                      writeln
  "%%% \newcommand{\showDOI}[1]{\unskip}   % LaTeX syntax"                   writeln
  "%%%"                                                                      writeln
  "%%% \def \showDOI #1{\unskip}           % plain TeX syntax"               writeln
  "%%%"                                                                      writeln
  "%%% ====================================================================" writeln
  ""                                                                         writeln

  %% ACM publications do not use CODEN, ISSN, and LCCN data, so their default
  %% macro wrappers expand to \unskip, discarding their values and unwanted
  %% space.
  %%
  %% For other publications, prior definitions like these may be useful:
  %%
  %%     Plain TeX:
  %%         \def \showCODEN     #1{CODEN #1.}
  %%         \def \showISSN      #1{ISSN #1.}
  %%         \def \showLCCN      #1{LCCN #1.}
  %%
  %%     LaTeX:
  %%         \newcommand{\showCODEN}[1]{CODEN #1.}
  %%         \newcommand{\showISSN}[1]#1{ISSN #1.}
  %%         \newcommand{\showLCCN}[1]{LCCN #1.}

  "\ifx \showCODEN    \undefined \def \showCODEN     #1{\unskip}     \fi" writeln
  "\ifx \showDOI      \undefined \def \showDOI       #1{#1}\fi" writeln
  % ACM styles omit ISBNs, but they can be included by suitable definitions of
  % \showISBNx and \showISBNxiii before the .bbl file is read
  "\ifx \showISBNx    \undefined \def \showISBNx     #1{\unskip}     \fi" writeln
  "\ifx \showISBNxiii \undefined \def \showISBNxiii  #1{\unskip}     \fi" writeln
  "\ifx \showISSN     \undefined \def \showISSN      #1{\unskip}     \fi" writeln
  "\ifx \showLCCN     \undefined \def \showLCCN      #1{\unskip}     \fi" writeln
  "\ifx \shownote     \undefined \def \shownote      #1{#1}          \fi" writeln % NB: final period supplied by add.period$ above
  "\ifx \showarticletitle \undefined \def \showarticletitle #1{#1}   \fi" writeln
  "\ifx \showURL      \undefined \def \showURL       {\relax}        \fi" writeln
  "% The following commands are used for tagged output and should be " writeln
  "% invisible to TeX" writeln
  "\providecommand\bibfield[2]{#2}" writeln
  "\providecommand\bibinfo[2]{#2}" writeln
  "\providecommand\natexlab[1]{#1}" writeln
  "\providecommand\showeprint[2][]{arXiv:#2}" writeln
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION { end.bib }
{
  newline$
  "\end{thebibliography}"
  writeln
}

EXECUTE {end.bib}


==> data/4080/cagra/bigann-k1.txt <==
k_iter,throughput,recall
1,4.2062e+06,0.3216
2,4.3888e+06,0.4553
4,3.18368e+06,0.6389
8,2.0841e+06,0.8146
16,1.21367e+06,0.9229
32,670381,0.9757
64,355643,0.9941
128,182895,0.9986
256,95201.8,0.9998
512,50537.7,0.9999


==> data/4080/cagra/bigann-k10.txt <==
k_iter,throughput,recall
16,1.21645e+06,0.87126
32,24785,0.94942
64,34430.4,0.98458
128,33987.8,0.99635
256,20866.8,0.9992
512,15826.9,0.99986


==> data/4080/cagra/bigann-k100.txt <==
k_iter,throughput,recall
128,182354,0.979796
256,31693.3,0.995037
512,21331.3,0.999033


==> data/4080/cagra/bigann-k50.txt <==
k_iter,throughput,recall
64,355049,0.96033
128,31888.6,0.98843
256,29017.9,0.997354
512,18234.7,0.999512


==> data/4080/cagra/deep-k1.txt <==
k_iter,throughput,recall
1,5.90079e+06,0.2605
2,6.02793e+06,0.3874
4,4.35917e+06,0.5845
8,2.82782e+06,0.7719
16,1.64971e+06,0.8999
32,926486,0.9622
64,487556,0.9879
128,251709,0.996
256,130161,0.9982
512,69215.1,0.9988


==> data/4080/cagra/deep-k10.txt <==
k_iter,throughput,recall
16,1.67195e+06,0.85092
32,42211.2,0.93597
64,37612.1,0.97753
128,26829.2,0.99325
256,31838.8,0.99772
512,24662.2,0.99889


==> data/4080/cagra/deep-k100.txt <==
k_iter,throughput,recall
128,247959,0.972083
256,28589.8,0.991018
512,21434.5,0.997281


==> data/4080/cagra/deep-k50.txt <==
k_iter,throughput,recall
64,485109,0.949654
128,38045.2,0.982388
256,29898.8,0.994368
512,21487.2,0.998178


==> data/4080/jasper/bigann-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.56024e+07,0.163
1,2,10,512,9.35797e+06,0.3333
1,4,10,512,7.17006e+06,0.5315
1,8,10,512,6.34132e+06,0.7006
1,16,10,512,3.65617e+06,0.8353
1,32,10,512,2.3005e+06,0.9205
1,64,10,512,1.30562e+06,0.969
1,128,10,512,681816,0.9869
1,256,10,512,330986,0.9961


==> data/4080/jasper/bigann-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.54665e+07,0.315
1,2,10,512,1.35964e+07,0.4845
1,4,10,512,1.08466e+07,0.6518
1,8,10,512,7.83719e+06,0.7914
1,16,10,512,5.28157e+06,0.8973
1,32,10,512,3.17891e+06,0.9568
1,64,10,512,1.72085e+06,0.9838
1,128,10,512,774128,0.995
1,256,10,512,358488,0.9978
1,512,10,512,29119.1,0.9992


==> data/4080/jasper/bigann-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.48772e+06,0.65232
10,32,10,512,2.32294e+06,0.82965
10,64,10,512,1.29655e+06,0.92996
10,128,10,512,679868,0.97428
10,256,10,512,331455,0.9909


==> data/4080/jasper/bigann-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,5.08585e+06,0.82661
10,32,10,512,3.14541e+06,0.91311
10,64,10,512,1.73095e+06,0.96304
10,128,10,512,778331,0.98606
10,256,10,512,359759,0.9947
10,512,10,512,29189.2,0.99781


==> data/4080/jasper/bigann-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,661493,0.730241
100,256,10,512,325850,0.911002


==> data/4080/jasper/bigann-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,747831,0.950132
100,256,10,512,356644,0.980538
100,512,10,512,29116.7,0.992231


==> data/4080/jasper/bigann-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.2559e+06,0.69595
50,128,10,512,670330,0.882856
50,256,10,512,325121,0.966466


==> data/4080/jasper/bigann-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.58543e+06,0.920338
50,128,10,512,753346,0.966908
50,256,10,512,355721,0.987178
50,512,10,512,29137.5,0.994816


==> data/4080/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.49945e+07,0.1976
1,2,10,512,1.16954e+07,0.3889
1,4,10,512,1.00058e+07,0.5755
1,8,10,512,7.32416e+06,0.7323
1,16,10,512,4.18699e+06,0.8435
1,32,10,512,2.723e+06,0.9182
1,64,10,512,1.55502e+06,0.9622
1,128,10,512,795184,0.9821
1,256,10,512,358777,0.9932


==> data/4080/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,6.45581e+06,0.3081
1,2,10,512,5.36674e+06,0.4923
1,4,10,512,3.92095e+06,0.6536
1,8,10,512,2.72935e+06,0.7826
1,16,10,512,1.76849e+06,0.874
1,32,10,512,1.0242e+06,0.9375
1,64,10,512,561698,0.9719
1,128,10,512,295909,0.9866
1,256,10,512,136247,0.9945
1,512,10,512,29311.9,0.9974


==> data/4080/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,4.26382e+06,0.7212
10,32,10,512,2.68284e+06,0.86458
10,64,10,512,1.57261e+06,0.9379
10,128,10,512,798620,0.97213
10,256,10,512,360369,0.9885


==> data/4080/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.6446e+06,0.82308
10,32,10,512,1.0202e+06,0.90361
10,64,10,512,558433,0.95337
10,128,10,512,293280,0.97894
10,256,10,512,134855,0.99115
10,512,10,512,28901.5,0.99634


==> data/4080/jasper/deep-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,760696,0.805865
100,256,10,512,350299,0.948511


==> data/4080/jasper/deep-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,287307,0.941814
100,256,10,512,133842,0.974274
100,512,10,512,28907,0.989166


==> data/4080/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.47988e+06,0.793798
50,128,10,512,770055,0.934672
50,256,10,512,355748,0.976688


==> data/4080/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,542244,0.913288
50,128,10,512,289832,0.958928
50,256,10,512,134208,0.981904
50,512,10,512,28868,0.992436


==> data/a100/GANNS/bigann-k1.txt <==
throughput recall
10192.6	0.8464
8489.89	0.8944
7199.85	0.919
5769.19	0.9365
5029.6	0.9489
4495.22	0.9574
4028.91	0.9634
3295.04	0.9678
2988.8	0.9703
2793.18	0.9735
2586.67	0.9756
2426.29	0.9785
2203.09	0.9801
2125.52	0.9816
2023.36	0.9828

==> data/a100/GANNS/bigann-k10.txt <==
throughput recall
10168.6	0.78408
8379.9	0.84042
7052.23	0.87411
5595.76	0.89712
5100.92	0.91318
4543.85	0.92518
4021.11	0.93447
3324.88	0.94181
3033.62	0.94752
2799.86	0.95234
2609.79	0.95666
2204.86	0.96053
2261.49	0.9636
2127.05	0.96623
2020.31	0.96879

==> data/a100/GANNS/bigann-k100.txt <==
throughput recall
2585.43	0.853505
2094.94	0.867244
2328.62	0.878925
2447.17	0.888957
2052.06	0.89752
1971.58	0.904975
1839.86	0.911513
1757.2	0.917155
1674.73	0.922359

==> data/a100/GANNS/bigann-k50.txt <==
throughput recall
6709.34	0.802728
4882.08	0.833692
5051.91	0.85607
4561.39	0.873954
4128.51	0.887746
3204.68	0.898796
3021.1	0.908212
2750.35	0.916174
2605.49	0.922994
2418.7	0.928826
2272.67	0.933954
2134.2	0.938358
2004.64	0.942452

==> data/a100/GANNS/deep-k1.txt <==
throughput recall
10966.8	0.8279
9108.1	0.8703
7841.13	0.8959
6120.98	0.9157
5197.13	0.9258
5046.72	0.9351
4508.31	0.9431
3504.9	0.9488
3183.49	0.9535
2958.25	0.957
2710.97	0.9606
2553.75	0.9628
2314.84	0.9655
2235.05	0.9688
2140.78	0.9707

==> data/a100/GANNS/deep-k10.txt <==
throughput recall
10977.1	0.77956
9442.75	0.83011
7758.89	0.86193
6371.34	0.88293
5346.56	0.89794
5040.9	0.91003
4133.11	0.91909
3506.27	0.92641
3187.48	0.93245
2972.37	0.93778
2757.51	0.94226
2577.85	0.94595
2379.16	0.949
2278.75	0.95216
2083.27	0.95491

==> data/a100/GANNS/deep-k100.txt <==
throughput recall
3607.16	0.841844
2958.26	0.855025
2748.27	0.865896
2525.1	0.875495
2405.11	0.883651
2252.94	0.890739
2131.77	0.896962
2018.49	0.902733
1914.47	0.907805

==> data/a100/GANNS/deep-k50.txt <==
throughput recall
7957.34	0.795146
6096.04	0.823576
5593.86	0.844586
5023.38	0.861454
4456.83	0.87489
3488.32	0.885464
3238.84	0.894274
2952.74	0.901982
2698.35	0.908722
2581.22	0.914452
2333.22	0.919336
2272.35	0.923972
2074.72	0.927994

==> data/a100/GANNS/gist-k1.txt <==
throughput recall
1798.11	0.65
1586.77	0.711
1444.33	0.75
1314.31	0.785
1154.35	0.803
1099.02	0.824
1018.56	0.84
868.588	0.857
787.186	0.87
755.598	0.879
707.114	0.893
670.677	0.897
628.368	0.899
601.741	0.9
555.168	0.906

==> data/a100/GANNS/gist-k10.txt <==
1691.91	0.5992
1492.96	0.6632
1508.39	0.7069
1284.16	0.7425
1203.15	0.7693
1120.47	0.7883
1028.21	0.8066
860.479	0.8253
822.368	0.8372
749.64	0.8464
701.505	0.8561
652.557	0.8634
611.053	0.8697
585.367	0.8761
555.351	0.8831

==> data/a100/GANNS/gist-k100.txt <==
throughput recall
589.385	0.644
634.405	0.66044
591.596	0.67448
563.807	0.68695
532.427	0.6982
507.8	0.70794
487.515	0.71714
469.12	0.72534
446.43	0.73255

==> data/a100/GANNS/gist-k50.txt <==
throughput recall
1545.28	0.63
1349.18	0.66774
1233.93	0.69716
1135.34	0.72042
1028.53	0.74158
876.767	0.76066
806.851	0.77626
672.613	0.7888
711.883	0.80046
671.239	0.81058
606.446	0.81936
594.828	0.82758
522.975	0.83544

==> data/a100/GANNS/openai-k1.txt <==
throughput recall
2627.58	0.74275
2031.16	0.7872
1723.7	0.8186
1456.32	0.8377
1212.06	0.8532
1057.31	0.8644
1048.85	0.87325
852.568	0.8805
785.932	0.8866
735.965	0.8927
714.411	0.8967
686.749	0.90145
648.511	0.90585
644.835	0.9094
574.097	0.91285

==> data/a100/GANNS/openai-k10.txt <==
throughput recall
3469.92	0.72483
2497.49	0.774345
2048.43	0.80635
1703.04	0.82806
1475.4	0.844765
1245.17	0.857095
1156.57	0.86715
1012.61	0.875035
904.514	0.88177
830.549	0.888195
755.591	0.893195
736.764	0.89775
648.121	0.90222
646.531	0.90606
586.875	0.90931

==> data/a100/GANNS/openai-k100.txt <==
throughput recall
1193	0.764612
1028.3	0.778656
931.809	0.790856
861.985	0.8017
794.481	0.810957
739.414	0.819248
680.246	0.826811
628.686	0.833618
609.498	0.839778

==> data/a100/GANNS/openai-k50.txt <==
throughput recall
1996.9	0.728241
1737.91	0.757029
1425.04	0.778811
1320.38	0.795779
1179.38	0.809942
959.241	0.82158
917.091	0.831566
847.23	0.840518
770.968	0.847918
739.862	0.85453
681.349	0.860763
645.796	0.866324
608.801	0.871252

==> data/a100/GANNS/text2image-k1.txt <==
throughput recall
11316.2	0.4415
8774.43	0.48695
7075.73	0.51495
5497.22	0.5328
4813.65	0.54706
4200.04	0.55734
3748.46	0.56579
2987.75	0.5725
2721.68	0.57803
2502.98	0.58238
2303.09	0.58562
2142.01	0.58899
1978.84	0.59173
1866.56	0.5941
1756.32	0.59616

==> data/a100/GANNS/text2image-k10.txt <==
throughput recall
11868.8 0.482516
8766.3 0.535048
7156 0.567111
5372.05	0.588
4766.45	0.604163
4157.98	0.615842
3757.85	0.625354
2984.44	0.632736
2696.48	0.638789
2501.62	0.643792
2287.75	0.64782
2143.05	0.651322
1974.22	0.654401
1872.2	0.657066
1761.56	0.659417

==> data/a100/GANNS/text2image-k100.txt <==
throughput recall
3678.88	0.62229
2981.67	0.633298
2725.02	0.642331
2474.05	0.649883
2283.22	0.656144
2127.98	0.661497
2001.61	0.666141
1856.92	0.670078
1754.48	0.673598

==> data/a100/GANNS/text2image-k50.txt <==
throughput recall
6876.33	0.560283
5509.34	0.586194
4783.17	0.60605
4204.61	0.620731
3748.04	0.632526
2983.46	0.641929
2727.46	0.649524
2496.84	0.655921
2305.2	0.661154
2139.89	0.665604
1990.36	0.669463
1872.5	0.672765

==> data/a100/ablation/bigann/full.txt <==
k,recall,throughput
10,0.67184,3678200
10,0.84245,2448750
10,0.93582,1398290
10,0.97622,719171
10,0.99152,302585

==> data/a100/ablation/bigann/sub_block_size.txt <==
k,recall,throughput
10,0.82662,440069
10,0.91312,273294
10,0.96307,152726
10,0.98609,80541.9
10,0.99473,41044.8

==> data/a100/ablation/bigann/sub_chunked.txt <==
k,recall,throughput
10,0.82662,2190220
10,0.91312,1410610
10,0.96307,789588
10,0.98609,322043
10,0.99473,169911

==> data/a100/ablation/bigann/sub_hash_table.txt <==
k,recall,throughput
10,0.82662,750185
10,0.91312,475861
10,0.96307,271042
10,0.98609,125492
10,0.99473,70979.4

==> data/a100/ablation/bigann/sub_rabitq.txt <==
k,recall,throughput
10,0.82662,3887400
10,0.91312,2498240
10,0.96307,1399090
10,0.98609,562568
10,0.99473,261029

==> data/a100/ablation/bigann/sub_tile_size.txt <==
k,recall,throughput
10,0.82662,746176
10,0.91312,460491
10,0.96307,257954
10,0.98609,132954
10,0.99473,67789.5

==> data/a100/ablation/gist/full.txt <==
k,beam_width,throughput,recall
10,16,343256,0.6031
10,32,232073,0.7373
10,64,160487,0.8433
10,128,89379.7,0.9183
10,256,66869.5,0.9590

==> data/a100/ablation/gist/sub_block_size.txt <==
k,beam_width,throughput,recall
10,16,60783.7,0.6276
10,32,52164,0.7538
10,64,30285.7,0.8516
10,128,16311.9,0.9219
10,256,8386.61,0.9601

==> data/a100/ablation/gist/sub_chunked.txt <==
k,beam_width,throughput,recall
10,16,217082,0.6276
10,32,140230,0.7538
10,64,90063.9,0.8516
10,128,43462.7,0.9219
10,256,26959.7,0.9601

==> data/a100/ablation/gist/sub_hash_table.txt <==
k,beam_width,throughput,recall
10,16,32490.5,0.6276
10,32,21862.2,0.7538
10,64,12846.5,0.8516
10,128,9087.94,0.9219
10,256,5102.95,0.9601

==> data/a100/ablation/gist/sub_rabitq.txt <==
k,beam_width,throughput,recall
10,16,249262,0.6276
10,32,154764,0.7538
10,64,97881.4,0.8516
10,128,59182,0.9219
10,256,28574.5,0.9601

==> data/a100/ablation/gist/sub_tile_size.txt <==
k,beam_width,throughput,recall
10,16,55911.1,0.6276
10,32,34231.7,0.7538
10,64,20467.4,0.8516
10,128,7854.54,0.9219
10,256,4549.22,0.9601

==> data/a100/bang/bigann-k1.txt <==
throughput,recall
99925.806,0.3129
144642.722,0.5158
68412.504,0.6965
59041.838,0.8418
45363.058,0.9298
20747.376,0.9721
12563.346,0.9917
9477.558,0.9976
5612.08,0.9995


==> data/a100/bang/bigann-k10.txt <==
throughput,recall
83066.652,0.6786
40340.232,0.8131
52901.52,0.9316
23324.92,0.9781
15750.566,0.9939
11840.070000000002,0.9984999999999999


==> data/a100/bang/bigann-k100.txt <==
throughput,recall
16495.552000000003,0.7762
12935.0,0.8632
7848.918000000001,0.9782


==> data/a100/bang/bigann-k50.txt <==
throughput,recall
29182.2,0.7562000000000001
41265.60799999999,0.8414
22295.652000000002,0.9670000000000001
10327.498000000001,0.9939


==> data/a100/bang/deep-k1.txt <==
throughput,recall
96138.612,0.3791
85265.41399999999,0.551
81712.998,0.7034
54340.212,0.8262
60975.85,0.914
25990.99,0.9643999999999999
10411.744,0.9873999999999999
11146.042000000001,0.9951000000000001
11808.75,0.998


==> data/a100/bang/deep-k10.txt <==
throughput,recall
56517.270000000004,0.7918000000000001
39061.258,0.8639
27613.294,0.9359999999999999
18290.7,0.9743999999999999
9081.816,0.9912000000000001
4844.994000000001,0.9972


==> data/a100/bang/deep-k100.txt <==
throughput,recall
14244.35,0.9487000000000001
8155.5779999999995,0.9669
9102.444,0.9884999999999999


==> data/a100/bang/deep-k50.txt <==
throughput,recall
18268.5,0.9188
17104.386000000002,0.9433
11218.918,0.9784999999999999
3892.06,0.9926


==> data/a100/bang/gist-k1.txt <==
throughput,recall
27601.036,0.16699999999999998
20719.502,0.312
21795.538,0.465
54349.06800000001,0.627
16251.776000000002,0.762
8422.138,0.879
6963.956,0.9359999999999999
3302.7660000000005,0.9740000000000001
1666.1519999999996,0.986
1116.848,0.993


==> data/a100/bang/gist-k10.txt <==
throughput,recall
42330.324,0.5493
20537.496000000003,0.6709999999999999
12089.836,0.8093
8792.738000000001,0.9059
3691.4739999999997,0.9616
2500.4440000000004,0.9862000000000001
1596.126,0.9954999999999999


==> data/a100/bang/gist-k100.txt <==
throughput,recall
3658.0099999999998,0.7433
6730.4800000000005,0.831
2819.428,0.9565
895.8340000000001,0.9873000000000001


==> data/a100/bang/gist-k50.txt <==
throughput,recall
10834.833999999999,0.6977
5894.738,0.7794
5741.72,0.9213
2508.3419999999996,0.973
777.164,0.9918


==> data/a100/bang/openai-k1.txt <==
throughput,recall
52824.208,0.2057
43989.744000000006,0.3685
26538.878000000004,0.5263
31358.494,0.6664
25410.75,0.772
12397.758,0.8482
7401.774,0.8996
5796.508,0.9367
3435.464,0.9612
1153.27,0.9771


==> data/a100/bang/openai-k10.txt <==
throughput,recall
17813.358,0.4633
15893.118000000002,0.5774
11413.646,0.7190000000000001
6934.156,0.8256999999999999
4877.556,0.8969
2843.6279999999997,0.9425
1541.092,0.9690000000000001


==> data/a100/bang/openai-k100.txt <==
throughput,recall
5794.722,0.5093
5114.462,0.5721
2040.52,0.7315999999999999
1525.218,0.8501000000000001


==> data/a100/bang/openai-k50.txt <==
throughput,recall
9246.248,0.502
8184.116,0.5634
4808.2519999999995,0.7198
2295.394,0.8376
1254.2939999999999,0.914


==> data/a100/bang/t2i-k1.txt <==
throughput,recall
212400.938,0.1456
182165.91999999998,0.2932
114591.76599999999,0.45899999999999996
85897.464,0.6097
63947.03200000001,0.7288
52789.752,0.8195999999999999
30662.008,0.8804000000000001
22643.215999999997,0.9188
9692.222,0.9440999999999999


==> data/a100/bang/t2i-k10.txt <==
throughput,recall
80333.74,0.5281
55959.228,0.6518999999999999
44561.082,0.7816
24239.85,0.8651000000000001
15130.538,0.9179999999999999
8736.102,0.9506


==> data/a100/bang/t2i-k100.txt <==
throughput,recall
15513.118000000002,0.7271
14395.786000000002,0.8055
8091.860000000001,0.9154000000000001


==> data/a100/bang/t2i-k50.txt <==
throughput,recall
38216.112,0.6827
24335.196,0.7594
13070.836,0.8826
7994.160000000001,0.9357


==> data/a100/bang_100M/bigann-100M-k1.txt <==
throughput,recall
153880.798,0.2969
202310.67599999998,0.4756
149585.756,0.64
138791.368,0.7798999999999999
99200.106,0.8848999999999999
47684.096000000005,0.9505
25477.49,0.9808
16587.916,0.9945
9798.14,0.9989
4747.45,0.9993000000000001


==> data/a100/bang_100M/bigann-100M-k10.txt <==
throughput,recall
91561.108,0.7131000000000001
77306.254,0.8157
54544.62000000001,0.907
29837.74,0.9605
12146.390000000001,0.9865
7272.062,0.9958
4891.584,0.9987999999999999


==> data/a100/bang_100M/bigann-100M-k100.txt <==
throughput,recall
21562.947999999997,0.8911
20763.079999999998,0.9453
10772.253999999999,0.9823000000000001
5425.106,0.9945999999999999


==> data/a100/bang_100M/bigann-100M-k50.txt <==
throughput,recall
37709.736000000004,0.8561
33933.506,0.912
22730.023999999998,0.9673999999999999
10591.018,0.9892
6039.17,0.9969


==> data/a100/bang_100M/deep-100M-k1.txt <==
throughput,recall
160387.456,0.3011
153070.68399999998,0.4611
166389.568,0.6111
121212.47000000002,0.753
66017.632,0.8582
29845.521999999997,0.9295
23297.778,0.9686
11111.601999999999,0.9864
7510.178000000002,0.9943000000000001
4267.012,0.9971


==> data/a100/bang_100M/deep-100M-k10.txt <==
throughput,recall
95626.94,0.7104
68225.834,0.7929
60281.774,0.8839
33475.434,0.9433
17546.498,0.9762000000000001
11857.446,0.9908
6158.446,0.9962000000000001


==> data/a100/bang_100M/deep-100M-k100.txt <==
throughput,recall
17321.978,0.9068
21127.264,0.9322
12401.494,0.9715
5913.465999999999,0.9891


==> data/a100/bang_100M/deep-100M-k50.txt <==
throughput,recall
29437.809999999998,0.8637
39540.094000000005,0.8956999999999999
22507.120000000003,0.9525
12652.41,0.9804
7144.844,0.9925


==> data/a100/block_size/bigann_block_1024.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.04336e+06,0.315
1,2,10,512,803623,0.4845
1,4,10,512,614229,0.6518
1,8,10,512,444336,0.7914
1,16,10,512,297987,0.8973
1,32,10,512,179624,0.9568
1,64,10,512,98993.7,0.9838
1,128,10,512,51951.4,0.995
1,256,10,512,26485.8,0.9978


==> data/a100/block_size/bigann_block_128.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,7.61768e+06,0.315
1,2,10,512,7.04083e+06,0.4845
1,4,10,512,5.42836e+06,0.6518
1,8,10,512,3.93775e+06,0.7914
1,16,10,512,2.68803e+06,0.8973
1,32,10,512,1.63798e+06,0.9568
1,64,10,512,919464,0.9838
1,128,10,512,476279,0.995
1,256,10,512,206851,0.9978
1,512,10,512,52136.7,0.9992


==> data/a100/block_size/bigann_block_256.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,5.91207e+06,0.315
1,2,10,512,4.92964e+06,0.4845
1,4,10,512,3.81172e+06,0.6518
1,8,10,512,2.75787e+06,0.7914
1,16,10,512,1.87081e+06,0.8973
1,32,10,512,1.13938e+06,0.9568
1,64,10,512,631548,0.9838
1,128,10,512,329119,0.995
1,256,10,512,130882,0.9978
1,512,10,512,26299.7,0.9992


==> data/a100/block_size/bigann_block_32.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.35964e+07,0.315
1,2,10,512,1.13159e+07,0.4845
1,4,10,512,9.372e+06,0.6518
1,8,10,512,6.73027e+06,0.7914
1,16,10,512,4.64146e+06,0.8973
1,32,10,512,2.97823e+06,0.9568
1,64,10,512,1.67823e+06,0.9838
1,128,10,512,835097,0.995
1,256,10,512,318763,0.9978
1,512,10,512,101458,0.9992


==> data/a100/block_size/bigann_block_512.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.55115e+06,0.315
1,2,10,512,1.99747e+06,0.4845
1,4,10,512,1.53282e+06,0.6518
1,8,10,512,1.10872e+06,0.7914
1,16,10,512,745695,0.8973
1,32,10,512,451131,0.9568
1,64,10,512,248787,0.9838
1,128,10,512,129862,0.995
1,256,10,512,66162.3,0.9978
1,512,10,512,13462.2,0.9992


==> data/a100/block_size/bigann_block_64.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.06455e+07,0.315
1,2,10,512,1.09358e+07,0.4845
1,4,10,512,8.38251e+06,0.6518
1,8,10,512,6.15739e+06,0.7914
1,16,10,512,4.23121e+06,0.8973
1,32,10,512,2.63864e+06,0.9568
1,64,10,512,1.48031e+06,0.9838
1,128,10,512,574685,0.995
1,256,10,512,274987,0.9978
1,512,10,512,84105.2,0.9992


==> data/a100/block_size/deep_block_1024.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,951016,0.3081
1,2,10,512,732605,0.4923
1,4,10,512,570989,0.6536
1,8,10,512,423818,0.7826
1,16,10,512,289446,0.874
1,32,10,512,177141,0.9375
1,64,10,512,99261.3,0.9719
1,128,10,512,52375.8,0.9866
1,256,10,512,26927.5,0.9945
1,512,10,512,13768.4,0.9974


==> data/a100/block_size/deep_block_128.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,7.01569e+06,0.3081
1,2,10,512,6.40369e+06,0.4923
1,4,10,512,4.93962e+06,0.6536
1,8,10,512,3.71034e+06,0.7826
1,16,10,512,2.54048e+06,0.874
1,32,10,512,1.52302e+06,0.9375
1,64,10,512,872632,0.9719
1,128,10,512,458889,0.9866
1,256,10,512,216985,0.9945
1,512,10,512,53720.7,0.9974


==> data/a100/block_size/deep_block_256.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.94681e+06,0.3081
1,2,10,512,4.25147e+06,0.4923
1,4,10,512,3.29697e+06,0.6536
1,8,10,512,2.47419e+06,0.7826
1,16,10,512,1.69483e+06,0.874
1,32,10,512,1.04022e+06,0.9375
1,64,10,512,586876,0.9719
1,128,10,512,310276,0.9866
1,256,10,512,120648,0.9945
1,512,10,512,26399.5,0.9974


==> data/a100/block_size/deep_block_32.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.11723e+07,0.3081
1,2,10,512,9.161e+06,0.4923
1,4,10,512,6.95062e+06,0.6536
1,8,10,512,5.09688e+06,0.7826
1,16,10,512,3.36282e+06,0.874
1,32,10,512,2.00774e+06,0.9375
1,64,10,512,1.1953e+06,0.9719
1,128,10,512,652390,0.9866
1,256,10,512,321333,0.9945
1,512,10,512,105817,0.9974


==> data/a100/block_size/deep_block_512.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.15653e+06,0.3081
1,2,10,512,1.83945e+06,0.4923
1,4,10,512,1.43317e+06,0.6536
1,8,10,512,1.06786e+06,0.7826
1,16,10,512,728778,0.874
1,32,10,512,445899,0.9375
1,64,10,512,250767,0.9719
1,128,10,512,132343,0.9866
1,256,10,512,67831.9,0.9945
1,512,10,512,13768.4,0.9974


==> data/a100/block_size/deep_block_64.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,8.49277e+06,0.3081
1,2,10,512,7.84388e+06,0.4923
1,4,10,512,5.91498e+06,0.6536
1,8,10,512,4.32873e+06,0.7826
1,16,10,512,2.9125e+06,0.874
1,32,10,512,1.71117e+06,0.9375
1,64,10,512,996899,0.9719
1,128,10,512,512927,0.9866
1,256,10,512,271004,0.9945
1,512,10,512,86255.8,0.9974


==> data/a100/block_size/gist_block_1024.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,367405,0.14
1,2,10,512,271343,0.242
1,4,10,512,189403,0.386
1,8,10,512,129260,0.542
1,16,10,512,85753.6,0.689
1,32,10,512,53039.5,0.808
1,64,10,512,30604.6,0.897
1,128,10,512,16440.2,0.952
1,256,10,512,8474.24,0.972
1,512,10,512,4317.69,0.989


==> data/a100/block_size/gist_block_128.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,871931,0.14
1,2,10,512,752940,0.242
1,4,10,512,490242,0.386
1,8,10,512,369350,0.542
1,16,10,512,252537,0.689
1,32,10,512,157918,0.808
1,64,10,512,94044.9,0.897
1,128,10,512,50234.7,0.952
1,256,10,512,23218.3,0.972
1,512,10,512,17074.9,0.989


==> data/a100/block_size/gist_block_256.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,706630,0.14
1,2,10,512,616128,0.242
1,4,10,512,402043,0.386
1,8,10,512,288753,0.542
1,16,10,512,190104,0.689
1,32,10,512,117743,0.808
1,64,10,512,66171.7,0.897
1,128,10,512,35545,0.952
1,256,10,512,27793,0.972
1,512,10,512,13284.4,0.989


==> data/a100/block_size/gist_block_32.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,521947,0.14
1,2,10,512,435771,0.242
1,4,10,512,297370,0.386
1,8,10,512,220792,0.542
1,16,10,512,161176,0.689
1,32,10,512,95986.1,0.808
1,64,10,512,64438.3,0.897
1,128,10,512,60539.5,0.952
1,256,10,512,33184.8,0.972
1,512,10,512,18147,0.989


==> data/a100/block_size/gist_block_512.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,574111,0.14
1,2,10,512,471997,0.242
1,4,10,512,324439,0.386
1,8,10,512,228009,0.542
1,16,10,512,152445,0.689
1,32,10,512,94500,0.808
1,64,10,512,54666.5,0.897
1,128,10,512,29081.7,0.952
1,256,10,512,14909.8,0.972
1,512,10,512,11099.7,0.989


==> data/a100/block_size/gist_block_64.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,831117,0.14
1,2,10,512,764133,0.242
1,4,10,512,511557,0.386
1,8,10,512,374305,0.542
1,16,10,512,265082,0.689
1,32,10,512,164904,0.808
1,64,10,512,101440,0.897
1,128,10,512,51812.5,0.952
1,256,10,512,28545.3,0.972
1,512,10,512,17488,0.989


==> data/a100/cagra/bigann-k1.txt <==
k_iter,throughput,recall
1,6.82434e+06,0.3235
2,6.91892e+06,0.4536
4,5.92979e+06,0.6292
8,4.16956e+06,0.8042
16,2.69211e+06,0.9237
32,1.56145e+06,0.9779
64,837925,0.9947
128,436059,0.9989
256,226523,0.9996
512,96438.4,1


==> data/a100/cagra/bigann-k10.txt <==
k_iter,throughput,recall
16,2.67891e+06,0.86771
32,1.51796e+06,0.9491
64,816996,0.9848
128,431918,0.9964
256,221994,0.99923
512,88969.6,0.9998


==> data/a100/cagra/bigann-k100.txt <==
k_iter,throughput,recall
128,430485,0.980073
256,221275,0.99555
512,89126,0.999191

==> data/a100/cagra/bigann-k50.txt <==
k_iter,throughput,recall
64,815725,0.959366
128,431623,0.988924
256,221311,0.997738
512,89109.7,0.999588

==> data/a100/cagra/bigann_pq-k1.txt <==
k_iter,throughput,recall
1,6.56306e+06,0.3242
2,6.44476e+06,0.4517
4,5.94468e+06,0.6346
8,4.19728e+06,0.8109
16,2.69102e+06,0.9223
32,1.56901e+06,0.9771
64,834760,0.9945
128,438681,0.9988
256,226946,0.9997
512,96772.9,1


==> data/a100/cagra/bigann_pq-k10.txt <==
k_iter,throughput,recall
16,2.68938e+06,0.86618
32,1.52298e+06,0.94893
64,812592,0.98443
128,432826,0.99668
256,221740,0.99936
512,89005.7,0.99985


==> data/a100/cagra/bigann_pq-k100.txt <==
k_iter,throughput,recall
128,434503,0.979878
256,220821,0.995467
512,90778.1,0.999176


==> data/a100/cagra/bigann_pq-k50.txt <==
k_iter,throughput,recall
64,833360,0.959182
128,430132,0.989008
256,222361,0.99768
512,89119.4,0.999584


==> data/a100/cagra/deep-k1.txt <==
k_iter,throughput,recall
1,7.78137e+06,0.2681
2,7.72139e+06,0.3906
4,6.54807e+06,0.5777
8,4.88808e+06,0.7675
16,3.25182e+06,0.8979
32,1.94532e+06,0.964
64,1.03461e+06,0.9904
128,528742,0.9967
256,263185,0.9986
512,101304,0.9993


==> data/a100/cagra/deep-k10.txt <==
k_iter,throughput,recall
16,3.27249e+06,0.8418
32,1.85023e+06,0.93527
64,987630,0.97893
128,514753,0.99398
256,248711,0.9983
512,94344.2,0.99929


==> data/a100/cagra/deep-k100.txt <==
k_iter,throughput,recall
128,513123,0.973144
256,247725,0.992563
512,93314.8,0.998158

==> data/a100/cagra/deep-k50.txt <==
k_iter,throughput,recall
64,986988,0.948624
128,511457,0.983808
256,247567,0.995734
512,93534.3,0.998842


==> data/a100/cagra/deep_pq-k1.txt <==
k_iter,throughput,recall
1,7.72864e+06,0.2639
2,8.07348e+06,0.3854
4,6.72636e+06,0.571
8,4.99656e+06,0.7657
16,3.28208e+06,0.8966
32,1.95042e+06,0.9637
64,1.03432e+06,0.99
128,538788,0.9977
256,265747,0.9987
512,102000,0.9992


==> data/a100/cagra/deep_pq-k10.txt <==
k_iter,throughput,recall
16,3.24871e+06,0.84232
32,1.84688e+06,0.93516
64,986374,0.97946
128,513905,0.99435
256,248627,0.99836
512,93284.1,0.99939


==> data/a100/cagra/deep_pq-k100.txt <==
k_iter,throughput,recall
128,526267,0.973184
256,245127,0.992566
512,92906.5,0.998178


==> data/a100/cagra/deep_pq-k50.txt <==
k_iter,throughput,recall
64,990102,0.948762
128,510235,0.984224
256,247905,0.995788
512,93247.3,0.998946


==> data/a100/cagra/gist-k1.txt <==
k_iter,throughput,recall
1,992442,0.16
2,1.04292e+06,0.222
4,768947,0.322
8,541332,0.493
16,336815,0.672
32,193981,0.826
64,103384,0.927
128,53851.5,0.969
256,24145,0.989
512,13449,0.994


==> data/a100/cagra/gist-k10.txt <==
k_iter,throughput,recall
16,334998,0.6122
32,194344,0.778
64,105005,0.8999
128,54650.1,0.964
256,24096.3,0.9896
512,13447.8,0.9971


==> data/a100/cagra/gist-k100.txt <==
k_iter,throughput,recall
128,54266.6,0.91049
256,24011.8,0.96939
512,13523.3,0.99189

==> data/a100/cagra/gist-k50.txt <==
k_iter,throughput,recall
64,105305,0.83658
128,54254.8,0.9333
256,24144.9,0.97952
512,13370.7,0.99506


==> data/a100/cagra/gist_pq-k1.txt <==
k_iter,throughput,recall
1,944451,0.144
2,973581,0.214
4,770065,0.337
8,540667,0.513
16,338035,0.679
32,193173,0.839
64,103419,0.932
128,53555.9,0.97
256,23946.6,0.987
512,13718.3,0.991


==> data/a100/cagra/gist_pq-k10.txt <==
k_iter,throughput,recall
16,349846,0.6222
32,194838,0.7829
64,105267,0.903
128,54542.5,0.9651
256,23984.7,0.9902
512,13450.1,0.9975


==> data/a100/cagra/gist_pq-k100.txt <==
k_iter,throughput,recall
128,54124.2,0.91023
256,24231.5,0.96998
512,13515.9,0.99209


==> data/a100/cagra/gist_pq-k50.txt <==
k_iter,throughput,recall
64,105156,0.8385
128,53752.8,0.9336
256,24032.3,0.97982
512,13424.9,0.99528


==> data/a100/cagra/gist_pq_default-k1.txt <==
k_iter,throughput,recall
1,296197,0.157
2,1.05293e+06,0.224
4,796320,0.335
8,564059,0.507
16,349084,0.678
32,197241,0.835
64,105379,0.934
128,54515.4,0.972
256,24838.4,0.989
512,13899.6,0.993


==> data/a100/cagra/gist_pq_default-k10.txt <==
k_iter,throughput,recall
16,344535,0.6188
32,197180,0.7887
64,104637,0.9035
128,54933.7,0.9647
256,24317.4,0.99
512,13451.7,0.9977


==> data/a100/cagra/gist_pq_default-k100.txt <==
k_iter,throughput,recall
128,54257.9,0.91063
256,23969.8,0.96999
512,13391,0.99218


==> data/a100/cagra/gist_pq_default-k50.txt <==
k_iter,throughput,recall
64,105423,0.83676
128,53846.2,0.9341
256,24120.6,0.98018
512,13578.1,0.99522


==> data/a100/cagra/openai-k1.txt <==
k_iter,throughput,recall
1,847894,0.26435
2,782098,0.35555
4,589544,0.50685
8,395422,0.68365
16,237773,0.82035
32,133295,0.9053
64,73627.1,0.95245
128,38651.2,0.9755
256,20018.2,0.9886
512,9899.34,0.9944


==> data/a100/cagra/openai-k10.txt <==
k_iter,throughput,recall
16,237441,0.76913
32,132414,0.874665
64,73455.1,0.93841
128,38564.9,0.970855
256,20005.9,0.987165
512,9898.04,0.994355


==> data/a100/cagra/openai-k100.txt <==
k_iter,throughput,recall
128,38657.5,0.916524
256,20007.4,0.962138
512,9892.32,0.984321


==> data/a100/cagra/openai-k50.txt <==
k_iter,throughput,recall
64,73608.1,0.882378
128,38565.2,0.942969
256,19999.1,0.974649
512,9894.36,0.989472


==> data/a100/cagra/openai_pq-k1.txt <==
k_iter,throughput,recall
1,913785,0.26005
2,780365,0.35295
4,587345,0.5018
8,394472,0.681
16,237640,0.81985
32,133229,0.9058
64,73619.5,0.95255
128,38632.9,0.97485
256,20010,0.98775
512,9891.76,0.99405


==> data/a100/cagra/openai_pq-k10.txt <==
k_iter,throughput,recall
16,237269,0.767625
32,132679,0.874175
64,73297.3,0.9382
128,38590.8,0.970645
256,19999.7,0.986895
512,9891.49,0.994285


==> data/a100/cagra/openai_pq-k100.txt <==
k_iter,throughput,recall
128,38605.3,0.916358
256,19818.4,0.962152
512,9885.34,0.984278


==> data/a100/cagra/openai_pq-k50.txt <==
k_iter,throughput,recall
64,73450.4,0.882344
128,38540.8,0.943076
256,19978.1,0.9747
512,9884.41,0.989411


==> data/a100/cagra/text2image-k1.txt <==
k_iter,throughput,recall
1,5.51589e+06,0.15534
2,4.9431e+06,0.22564
4,4.00721e+06,0.35454
8,2.70638e+06,0.53198
16,1.71823e+06,0.69911
32,981782,0.81645
64,528713,0.89474
128,281392,0.93996
256,145786,0.96743
512,65580,0.98313


==> data/a100/cagra/text2image-k10.txt <==
k_iter,throughput,recall
16,1.74846e+06,0.657648
32,971620,0.789117
64,522305,0.879855
128,280355,0.933312
256,144499,0.964782
512,65325.3,0.982453


==> data/a100/cagra/text2image-k100.txt <==
k_iter,throughput,recall
128,280958,0.898823
256,143782,0.948334
512,64839.5,0.975333


==> data/a100/cagra/text2image-k50.txt <==
k_iter,throughput,recall
64,526187,0.844948
128,277696,0.914981
256,144415,0.956261
512,65242.1,0.97886


==> data/a100/cagra/text2image_pq-k1.txt <==
k_iter,throughput,recall
1,5.50943e+06,0.15417
2,4.94227e+06,0.2254
4,4.00763e+06,0.353
8,2.70667e+06,0.52875
16,1.71919e+06,0.69806
32,980720,0.81624
64,528699,0.89489
128,281394,0.93993
256,145759,0.96702
512,65526.6,0.98311


==> data/a100/cagra/text2image_pq-k10.txt <==
k_iter,throughput,recall
16,1.75068e+06,0.656469
32,972208,0.789502
64,520813,0.879962
128,103198,0.933173
256,143804,0.964324
512,64836.1,0.982495


==> data/a100/cagra/text2image_pq-k100.txt <==
k_iter,throughput,recall


==> data/a100/cagra/text2image_pq-k50.txt <==
k_iter,throughput,recall
64,525754,0.844914
128,279003,0.914996
256,144021,0.955861
512,65169.7,0.978884


==> data/a100/cagra_100M/bigann-100M-k1.txt <==
k_iter,throughput,recall
1,3.9327e+06,0.1382
2,9.79931e+06,0.2033
4,8.54829e+06,0.3295
8,6.7226e+06,0.5165
16,4.73679e+06,0.7083
32,2.97923e+06,0.8595
64,1.58688e+06,0.945
128,782829,0.9844
256,359970,0.9965
512,114367,0.999


==> data/a100/cagra_100M/bigann-100M-k10.txt <==
k_iter,throughput,recall
16,4.30405e+06,0.61845
32,2.66091e+06,0.78309
64,1.49871e+06,0.89772
128,771247,0.96142
256,358892,0.98803
512,113872,0.99672


==> data/a100/cagra_100M/bigann-100M-k100.txt <==
k_iter,throughput,recall
128,797019,0.881802
256,362494,0.951542
512,114213,0.983874


==> data/a100/cagra_100M/bigann-100M-k50.txt <==
k_iter,throughput,recall
64,1.58318e+06,0.818874
128,790783,0.916426
256,362818,0.96875
512,114247,0.990432


==> data/a100/cagra_100M/deep-100M-k1.txt <==
k_iter,throughput,recall
1,9.31168e+06,0.0749
2,1.01441e+07,0.1184
4,8.82519e+06,0.2245
8,6.94043e+06,0.4138
16,4.86253e+06,0.6252
32,3.03743e+06,0.7805
64,1.61184e+06,0.8826
128,813406,0.9388
256,376005,0.9698
512,125023,0.9836


==> data/a100/cagra_100M/deep-100M-k10.txt <==
k_iter,throughput,recall
16,4.84955e+06,0.54587
32,2.94828e+06,0.70983
64,1.58997e+06,0.83046
128,823064,0.90956
256,380762,0.95467
512,124932,0.97806


==> data/a100/cagra_100M/deep-100M-k100.txt <==
k_iter,throughput,recall
128,797906,0.815994
256,323376,0.900121
512,124308,0.949426


==> data/a100/cagra_100M/deep-100M-k50.txt <==
k_iter,throughput,recall
64,1.60783e+06,0.74865
128,817877,0.85493
256,380024,0.923318
512,124802,0.96231


==> data/a100/construction/cagra_bigann.txt <==
points,throughput
.1,76768.621904
.2,84243.316209
.3,82147.935806
.4,73375.522412
.5,70072.150023
.6,83442.103236
.7,67955.99585
.8,63870.318463
.9,72185.608359
1,51631.469905


==> data/a100/construction/cagra_deep.txt <==
points,throughput
.1,86531.314999
.2,80919.763251
.3,84495.457081
.4,76641.246136
.5,71299.65622
.6,78325.163253
.7,67004.415167
.8,61836.126832
.9,79570.983153
1,59777.302359


==> data/a100/construction/cagra_gist.txt <==
points,throughput
.1,43234.823437
.2,63587.815155
.3,58381.758537
.4,63673.666256
.5,59829.033972
.6,65225.384477
.7,61627.318032
.8,62756.49707
.9,66362.952461
1,70682.360058


==> data/a100/construction/ganns_bigann.txt <==
points,throughput
0.1,16420.9
0.2,16151.0
0.3,15996.1
0.4,15841.0
0.5,15665.9
0.6,15544.8
0.7,15413.6
0.8,15322.4
0.9,15248.8
1,15188.5

==> data/a100/construction/ganns_deep.txt <==
points,throughput
0.1,17364.8
0.2,17024.4
0.3,16816.8
0.4,16720.3
0.5,16596.9
0.6,16484.0
0.7,16427.4
0.8,16378.9
0.9,16304.3
1,16239.2

==> data/a100/construction/ganns_gist.txt <==
points,throughput
0.1,4892.49
0.2,6000.60
0.3,6268.32
0.4,6451.60
0.5,6530.60
0.6,6592.08
0.7,6556.83
0.8,6592.64
0.9,6554.25
1,6578.95

==> data/a100/construction/jasper_bigann.txt <==
points,throughput
.1,152094.797093
.2,149421.522190
.3,146695.422718
.4,145258.064595
.5,143296.612626
.6,141842.663134
.7,140987.938246
.8,139801.189931
.9,139094.801166
1,138541.359148

==> data/a100/construction/jasper_deep.txt <==
points,throughput
.1,177336.518523
.2,173964.602820
.3,170593.389223
.4,169560.928975
.5,168017.527103
.6,165757.769520
.7,164364.571539
.8,163180.120868
.9,162279.053832
1,161511.997539

==> data/a100/construction/jasper_gist.txt <==
points,throughput
.1,30561.727744
.2,28431.998417
.3,27323.710863
.4,26840.208332
.5,26493.518314
.6,26254.522357
.7,26101.411577
.8,26060.301482
.9,25911.275643
1,25862.843342

==> data/a100/construction/parlay_bigann.txt <==
points,throughput
.1,68965.517241
.2,64391.500322
.3,61224.489796
.4,59285.608419
.5,57326.301307
.6,55917.986952
.7,54901.960784
.8,54054.054054
.9,53635.280095
1,53219.797765

==> data/a100/construction/parlay_deep.txt <==
points,throughput
.1,27995.520717
.2,24563.989192
.3,22970.903522
.4,21881.838074
.5,21213.406873
.6,20739.716557
.7,20248.770610
.8,19860.973188
.9,19573.727708
1,19131.432944

==> data/a100/construction/parlay_gist.txt <==
points,throughput
.1,3098.853424
.2,2712.232167
.3,2577.319588
.4,2496.878901
.5,2427.184466
.6,2374.356945
.7,2323.265848
.8,2290.950745
.9,2247.191011
1,2219.755827

==> data/a100/construction_time.txt <==
datasets,cagra,jasper,parlayann
\bigann,0,72.2129,3
\deep,0,62.5073,3
\gist,0,39.3377,3
openai,0,130.351,3
t2i,0,68.5921,3

==> data/a100/incremental_batch_size/bigann_100M.txt <==
# BigANN 100M, A100, R3-D1 batch-size sweep
# NOTE: batches >=8% fail (out-of-memory during construction workspace alloc).
batch_pct,throughput,recall_beam16,recall_beam32,recall_beam64,recall_beam128,recall_beam256,recall_beam512
0.5,178033.8308,0.675,0.761,0.864,0.931,0.969,0.988
1,215835.8576,0.673,0.76,0.863,0.931,0.969,0.987
2,283089.9837,0.671,0.758,0.862,0.931,0.969,0.987
4,394775.1412,0.667,0.754,0.858,0.929,0.968,0.987
8,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
16,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
32,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL


==> data/a100/incremental_batch_size/bigann_10M.txt <==
# BigANN 10M, A100, R3-D1 batch-size sweep
# NOTE: source pasted with 6 data points across 7 listed batch sizes
# (0.5/1/2/4/8/16/32). Dropped the 32% column — values appear saturated at 16%.
# Confirm before final.
batch_pct,throughput,recall_beam16,recall_beam32,recall_beam64,recall_beam128,recall_beam256,recall_beam512
0.5,203209,0.7486,0.8275,0.9128,0.9863,0.9949,0.9978
1,252662.2603,0.7468,0.8255,0.9128,0.9632,0.9862,0.9947
2,327085.2953,0.7436,0.8229,0.9108,0.9621,0.9859,0.9945
4,415690.7341,0.7353,0.8161,0.9054,0.9599,0.9848,0.9943
8,752814.4152,0.7313,0.8136,0.9041,0.958,0.9836,0.9935
16,752862.6203,0.7313,0.8136,0.9041,0.958,0.9836,0.9935

=== sweep_batch_size ===
  filename:         /projects/SaltSystemsLab/ann_data/bigann/bigann10M
  datatype:         uint8
  distance:         l2
  n_neighbors:      64
  dim:              128
  alpha:            1.20
  workspace_budget: 10.00 GB
  Config: f16_r64_l2
Loaded 10000000 vectors (dim=128, padded_dim=128, src=1B, dst=2B) from /projects/SaltSystemsLab/ann_data/bigann/bigann10M
  Loaded 10000000 vectors, dim=128

  fraction      max_batch      time_ms    vectors/sec
---------------------------------------------------------
     0.50%          50000      42839.4         233430
     1.00%         100000      36624.7         273040
     2.00%         200000      29400.1         340135
     4.00%         400000      22421.0         446011
     8.00%         800000      16936.1         590453
    16.00%        1600000      13276.5         753211
    32.00%        1745354      13516.3         739849
  Done.

==> data/a100/incremental_batch_size/gist_1M.txt <==
# GIST 1M, A100, R3-D1 batch-size sweep
# NOTE: fixed transcription typo — beam64 at batch 16% was given as "737"; recorded as 0.737.
batch_pct,throughput,recall_beam16,recall_beam32,recall_beam64,recall_beam128,recall_beam256,recall_beam512
0.5,74370.69317,0.542,0.628,0.753,0.854,0.921,0.96
1,87957.09401,0.544,0.631,0.754,0.852,0.92,0.961
2,102728.6605,0.542,0.628,0.752,0.851,0.922,0.96
4,119324.535,0.543,0.623,0.748,0.848,0.92,0.959
8,138101.0922,0.524,0.618,0.741,0.843,0.911,0.954
16,157183.2355,0.524,0.615,0.737,0.836,0.907,0.951
32,176400.7467,0.505,0.594,0.72,0.82,0.896,0.945

=== sweep_batch_size ===
  filename:         /projects/SaltSystemsLab/ann_data/gist/gist_base.bin
  datatype:         float
  distance:         l2
  n_neighbors:      64
  dim:              960
  alpha:            1.20
  workspace_budget: 10.00 GB
  Config: f16_r64_l2
Loaded 1000000 vectors (dim=960, padded_dim=960, src=4B, dst=2B) from /projects/SaltSystemsLab/ann_data/gist/gist_base.bin
  Loaded 1000000 vectors, dim=960

  fraction      max_batch      time_ms    vectors/sec
---------------------------------------------------------
     0.50%           5000      19051.8          52488
     1.00%          10000      15550.7          64306
     2.00%          20000      12233.7          81742
     4.00%          40000       9324.7         107242
     8.00%          80000       7070.0         141443
    16.00%         160000       5724.6         174684
    32.00%         320000       5026.7         198937

==> data/a100/incremental_build/bigann.txt <==
n_points,throughput
0.000001,2159.827214
0.000003,1463.057791
0.000007,3700.277521
0.000015,7319.304666
0.000031,14059.753954
0.000063,25236.593060
0.000127,40125.391850
0.000255,75471.698113
0.000511,144796.380090
0.001023,261357.835630
0.002047,489952.153110
0.004095,683806.343907
0.008191,768913.084288
0.016383,985444.484542
0.032767,1092485.163699
0.065535,1179256.486846
0.131071,1132469.327804
0.262143,1068762.791608
0.524287,995004.934335
1.048575,976267.752633
2.097151,936676.838201
3.722638,886918.730749
5.348125,790423.520625
6.973612,712888.495541
8.599099,635859.226565
10.224586,595330.782052
11.850073,556003.189305
13.475560,519821.989525
15.101047,489740.819433
16.726534,462504.406702
18.352021,439553.180005
19.977508,419463.629335
21.602995,403292.010561
23.228482,386518.792026
24.853969,373273.667244
26.479456,347375.864760
28.104943,349648.305413
29.730430,340241.052928
31.355917,330161.281674
32.981404,322398.537364
34.606891,313552.340126
36.232378,307641.047120
37.857865,301689.605221
39.483352,294704.736308
41.108839,289109.922054
42.734326,271064.850637
44.359813,280287.307565
45.985300,273839.839728
47.610787,259924.876233
49.236274,265577.021547
50.861761,262837.078515
52.487248,259013.395665
54.112735,254722.351983
55.738222,252219.330629
57.363709,236023.294400
58.989196,246408.702761
60.614683,243547.986904
62.240170,228880.710165
63.865657,227325.037686
65.491144,235948.778601
67.116631,234010.228870
68.742118,231470.400602
70.367605,229210.717756
71.993092,216955.903477
73.618579,225908.453185
75.244066,223385.663212
76.869553,221009.278793
78.495040,211037.115176
80.120527,217224.322690
81.746014,214864.144102
83.371501,204951.868393
84.996988,212674.201582
86.622475,202447.800930
88.247962,201167.361693
89.873449,207480.990862
91.498936,207692.437430
93.124423,196025.149788
94.749910,204474.550294
96.375397,201580.388000
98.000884,200518.576890
99.626371,192623.691944
100.000000,158173.475232


==> data/a100/incremental_build/deep.txt <==
n_points,throughput
0.000001,1828.153565
0.000003,1327.140013
0.000007,3439.380911
0.000015,6705.783738
0.000031,12698.412698
0.000063,22857.142857
0.000127,36655.211913
0.000255,70757.324489
0.000511,125244.618395
0.001023,229390.681004
0.002047,402357.563851
0.004095,608799.048751
0.008191,767616.191904
0.016383,981783.317354
0.032767,1131101.139109
0.065535,1187719.743376
0.131071,1131999.861816
0.262143,1087256.227551
0.524287,1030075.837950
1.048575,986740.895070
2.097151,966402.772274
3.722638,906309.031828
5.348125,813599.406576
6.973612,743073.656994
8.599099,685722.638478
10.224586,639212.364523
11.850073,600360.108143
13.475560,567091.805763
15.101047,540319.527347
16.726534,503507.700276
18.352021,493690.850777
19.977508,475947.268544
21.602995,459956.836434
23.228482,442651.705074
24.853969,431210.212880
26.479456,418205.932371
28.104943,406625.382582
29.730430,395335.947038
31.355917,372759.896906
32.981404,376807.962476
34.606891,369666.962766
36.232378,362569.623181
37.857865,354935.631783
39.483352,348990.024881
41.108839,341960.641919
42.734326,336517.665404
44.359813,320537.497666
45.985300,315530.759788
47.610787,322232.750845
49.236274,305879.884497
50.861761,298037.338299
52.487248,309824.655569
54.112735,306158.554295
55.738222,291663.122900
57.363709,298923.700563
58.989196,295727.302134
60.614683,293567.011292
62.240170,280547.035713
63.865657,288210.236465
65.491144,285721.040522
67.116631,281793.807456
68.742118,269785.224016
70.367605,267745.332373
71.993092,275435.498269
73.618579,273318.472626
75.244066,271727.054469
76.869553,259253.866032
78.495040,257467.977412
80.120527,265475.872778
81.746014,263783.422909
83.371501,262593.014889
84.996988,260619.215686
86.622475,259133.347851
88.247962,257200.321649
89.873449,246338.311968
91.498936,253721.882380
93.124423,243249.346416
94.749910,251410.298547
96.375397,240653.095234
98.000884,238769.411829
99.626371,247226.267914
100.000000,196842.545036


==> data/a100/incremental_build/gist.txt <==
n_points,throughput
0.000100,3215.434084
0.000300,4454.342984
0.000700,12195.121951
0.001500,19512.195122
0.003100,26446.280992
0.006300,34445.640474
0.012700,35555.555556
0.025500,55220.017256
0.051100,94464.944649
0.102300,143377.205265
0.204700,237862.950058
0.409500,279781.420765
0.819100,320500.782473
1.638300,373893.199452
3.276700,338337.635519
5.276700,280257.276180
7.276700,222543.674196
9.276700,194700.258951
11.276700,178393.035536
13.276700,160989.117136
15.276700,142760.269817
17.276700,134583.162301
19.276700,128789.635010
21.276700,122338.375713
23.276700,114720.998532
25.276700,109672.572535
27.276700,103893.405366
29.276700,102094.989178
31.276700,95881.873532
33.276700,94547.895600
35.276700,91225.477451
37.276700,88615.559120
39.276700,86324.476442
41.276700,84163.040642
43.276700,81643.649961
45.276700,81154.997931
47.276700,79395.640385
49.276700,77831.914198
51.276700,76187.573807
53.276700,73922.396268
55.276700,72916.856554
57.276700,30366.385626
59.276700,69694.667661
61.276700,69315.680940
63.276700,67669.529088
65.276700,67285.242328
67.276700,65852.293306
69.276700,65782.549205
71.276700,66678.891130
73.276700,64114.893890
75.276700,63252.707216
77.276700,62698.676431
79.276700,62584.489060
81.276700,61850.377751
83.276700,60544.232102
85.276700,60713.136501
87.276700,59373.784693
89.276700,57638.714772
91.276700,49931.344401
93.276700,58460.729005
95.276700,58356.165183
97.276700,58068.131338
99.276700,57886.282398
100.000000,45165.036904


==> data/a100/incremental_build/openai.txt <==
n_points,throughput
0.000043,2958.579882
0.000129,4264.392324
0.000302,11173.184358
0.000646,17130.620985
0.001336,22408.963585
0.002714,26337.448560
0.005472,23038.156947
0.010986,26063.938098
0.022015,46638.732009
0.044074,83797.054010
0.088191,108924.582491
0.176425,152369.615356
0.352894,150278.837687
0.705830,138401.757054
1.411704,118766.808504
2.823451,102179.993701
4.823411,81885.549682
6.823371,65667.389530
8.823332,55548.442296
10.823292,49489.233498
12.823252,44392.909911
14.823213,40810.531387
16.823173,37558.901964
18.823134,35286.677172
20.823094,33192.970564
22.823054,31411.766776
24.823015,29945.264951
26.822975,28594.677636
28.822935,27516.844961
30.822896,26652.573221
32.822856,25744.077659
34.822816,24946.059741
36.822777,24385.605763
38.822737,23911.563119
40.822698,23233.315115
42.822658,23037.236941
44.822618,22557.647835
46.822579,21921.659852
48.822539,21936.722284
50.822499,21457.130575
52.822460,20887.628599
54.822420,21110.184421
56.822380,20815.023801
58.822341,20555.973525
60.822301,20173.991496
62.822262,20011.820601
64.822222,19754.802309
66.822182,19510.729199
68.822143,19127.410035
70.822103,19232.251152
72.822063,18827.809560
74.822024,18858.810596
76.821984,18393.142778
78.821944,18709.371371
80.821905,18457.426568
82.821865,25603.576702
84.821826,42402.048992
86.821786,32095.052407
88.821746,24777.133366
90.821707,43693.108177
92.821667,42922.832106
94.821627,27475.493359
96.821588,23720.272374
98.821548,27780.770041
100.000000,13617.915727


==> data/a100/incremental_build/t2i.txt <==
n_points,throughput
0.000010,3154.574132
0.000030,3696.857671
0.000070,9708.737864
0.000150,17857.142857
0.000310,28119.507909
0.000630,40404.040404
0.001270,25216.706068
0.002550,89323.098395
0.005110,171237.458194
0.010230,299065.420561
0.020470,525937.339497
0.040950,575928.008999
0.081910,729085.083660
0.163830,850498.338870
0.327670,915972.493990
0.655350,905818.935729
1.310710,777404.775744
2.621430,696580.129142
4.621430,643498.573042
6.621430,577941.142474
8.621430,545245.864992
10.621430,519208.103800
12.621430,502645.170208
14.621430,472435.736929
16.621430,457119.870544
18.621430,448979.133695
20.621430,436641.181376
22.621430,432800.195626
24.621430,419669.048988
26.621430,415627.597672
28.621430,411853.981289
30.621430,407379.268062
32.621430,396736.445995
34.621430,394862.054941
36.621430,394843.345903
38.621430,388507.180584
40.621430,385461.175387
42.621430,382142.481824
44.621430,381587.633508
46.621430,377221.836618
48.621430,372915.171121
50.621430,372295.967849
52.621430,368550.142168
54.621430,366106.584610
56.621430,361952.953355
58.621430,358554.666141
60.621430,360451.934636
62.621430,353248.294694
64.621430,357970.023590
66.621430,357198.350458
68.621430,358467.908161
70.621430,355874.419035
72.621430,354369.284688
74.621430,351245.075983
76.621430,350417.347060
78.621430,346912.650864
80.621430,348970.710888
82.621430,347525.100000
84.621430,345320.561077
86.621430,345863.387421
88.621430,339364.980249
90.621430,341582.551963
92.621430,342821.489422
94.621430,339145.150733
96.621430,342583.076396
98.621430,342687.561470
100.000000,329158.866901


==> data/a100/incremental_vs_full_construction/cagra_bigann.txt <==
n_points runtime_seconds
10 13.03
20 23.74
30 36.52
40 54.52
50 71.35
60 71.90
70 103.01
80 125.24
90 124.67
100 193.68

==> data/a100/incremental_vs_full_construction/ganns_bigann.txt <==
n_points runtime_seconds
10 60.91
20 123.84
30 187.56
40 252.51
50 319.14
60 386.00
70 454.17
80 522.13
90 590.13
100 658.42

==> data/a100/incremental_vs_full_construction/jasper_bigann.txt <==
n_points runtime_seconds
10 1.221
20 1.761
30 2.274
40 2.671
50 3.043
60 3.353
70 3.519
80 3.760
90 3.908
100 3.819

==> data/a100/incremental_vs_full_construction/parlay_bigann.txt <==
n_points runtime_seconds
10 14.50
20 15.53
30 16.33
40 16.87
50 17.43
60 17.89
70 18.21
80 18.50
90 18.64
100 18.79

==> data/a100/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.02365e+07,0.2007
1,2,10,512,8.68056e+06,0.3985
1,4,10,512,6.87236e+06,0.5852
1,8,10,512,5.38348e+06,0.7381
1,16,10,512,3.52295e+06,0.8473
1,32,10,512,2.32073e+06,0.9199
1,64,10,512,1.34996e+06,0.9639
1,128,10,512,515119,0.9823
1,256,10,512,147671,0.993


==> data/a100/jasper/deep-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,9.29285e+06,0.308
1,2,10,512,9.239e+06,0.4933
1,4,10,512,7.08681e+06,0.6529
1,8,10,512,5.23626e+06,0.7836
1,16,10,512,3.58503e+06,0.8737
1,32,10,512,2.21393e+06,0.9369
1,64,10,512,1.26481e+06,0.9716
1,128,10,512,659795,0.9866
1,256,10,512,306623,0.9945


==> data/a100/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.09067e+07,0.3079
1,2,10,512,9.0172e+06,0.4932
1,4,10,512,6.95062e+06,0.6528
1,8,10,512,5.17796e+06,0.7835
1,16,10,512,3.54341e+06,0.8736
1,32,10,512,2.19403e+06,0.9368
1,64,10,512,1.26481e+06,0.9715
1,128,10,512,656248,0.9865
1,256,10,512,306401,0.9944


==> data/a100/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.44466e+06,0.73276
10,32,10,512,2.21543e+06,0.87199
10,64,10,512,1.35333e+06,0.93948
10,128,10,512,514224,0.97319
10,256,10,512,147450,0.98858


==> data/a100/jasper/deep-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.23938e+06,0.82322
10,32,10,512,2.19699e+06,0.90321
10,64,10,512,1.24562e+06,0.95288
10,128,10,512,655147,0.97879
10,256,10,512,303846,0.99112


==> data/a100/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.44182e+06,0.82319
10,32,10,512,2.19108e+06,0.90319
10,64,10,512,1.22915e+06,0.95286
10,128,10,512,653788,0.97877
10,256,10,512,304055,0.9911


==> data/a100/jasper/deep-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,510648,0.819857
100,256,10,512,144682,0.954628


==> data/a100/jasper/deep-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,626903,0.941348
100,256,10,512,302510,0.974097


==> data/a100/jasper/deep-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,644161,0.941441
100,256,10,512,302482,0.974183


==> data/a100/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.31577e+06,0.78802
50,128,10,512,511932,0.932508
50,256,10,512,144927,0.975968


==> data/a100/jasper/deep-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.14974e+06,0.91276
50,128,10,512,649785,0.958612
50,256,10,512,302341,0.981808


==> data/a100/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.18588e+06,0.912802
50,128,10,512,648362,0.958656
50,256,10,512,303233,0.981852


==> data/a100/jasper/gist-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.65239e+06,0.102
1,2,10,512,1.45106e+06,0.218
1,4,10,512,1.15297e+06,0.38
1,8,10,512,790739,0.541
1,16,10,512,563510,0.696
1,32,10,512,382067,0.8
1,64,10,512,269918,0.892
1,128,10,512,132075,0.95
1,256,10,512,64472.3,0.972
1,512,10,512,29480.2,0.983


==> data/a100/jasper/gist-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.00836e+06,0.14
1,2,10,512,951815,0.252
1,4,10,512,617296,0.384
1,8,10,512,416978,0.538
1,16,10,512,276021,0.678
1,32,10,512,173303,0.804
1,64,10,512,100645,0.889
1,128,10,512,52075,0.946
1,256,10,512,26789.6,0.97


==> data/a100/jasper/gist-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.06461e+06,0.14
1,2,10,512,1.82877e+06,0.242
1,4,10,512,1.12637e+06,0.386
1,8,10,512,838251,0.542
1,16,10,512,564161,0.689
1,32,10,512,346422,0.808
1,64,10,512,201894,0.897
1,128,10,512,107397,0.952
1,256,10,512,51796,0.972
1,512,10,512,27542.9,0.989


==> data/a100/jasper/gist-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,517796,0.6041
10,32,10,512,365891,0.7389
10,64,10,512,243593,0.8464
10,128,10,512,128817,0.9164
10,256,10,512,64374.6,0.9581
10,512,10,512,29890.8,0.9794


==> data/a100/jasper/gist-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,252983,0.6242
10,32,10,512,172385,0.7505
10,64,10,512,99568,0.8502
10,128,10,512,50696.3,0.9195
10,256,10,512,26357.2,0.9597


==> data/a100/jasper/gist-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,542836,0.6273
10,32,10,512,345808,0.7534
10,64,10,512,196412,0.8513
10,128,10,512,104289,0.9214
10,256,10,512,50082.7,0.9596
10,512,10,512,26554.3,0.9798


==> data/a100/jasper/gist-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,125700,0.78553
100,256,10,512,64137.8,0.90683
100,512,10,512,29193.8,0.95454


==> data/a100/jasper/gist-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,50580.3,0.8457
100,256,10,512,26170.1,0.91471


==> data/a100/jasper/gist-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,104759,0.84918
100,256,10,512,50247.6,0.91623
100,512,10,512,26991,0.95685


==> data/a100/jasper/gist-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,250401,0.72978
50,128,10,512,127107,0.86546
50,256,10,512,64336.4,0.93078
50,512,10,512,29304.2,0.96528


==> data/a100/jasper/gist-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,96740.8,0.78714
50,128,10,512,51252.4,0.87646
50,256,10,512,26260.2,0.93278


==> data/a100/jasper/gist-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,191784,0.78916
50,128,10,512,105233,0.87814
50,256,10,512,50167.6,0.93332
50,512,10,512,26904,0.96634


==> data/a100/jasper/openai-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,3.21608e+06,0.08355
1,2,10,512,1.91539e+06,0.241
1,4,10,512,1.21388e+06,0.4522
1,8,10,512,807677,0.63135
1,16,10,512,542942,0.76075
1,32,10,512,332911,0.8446
1,64,10,512,195594,0.9001
1,128,10,512,97760.9,0.93525
1,256,10,512,47649.7,0.95975
1,512,10,512,28855.2,0.974


==> data/a100/jasper/openai-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.50587e+06,0.10745
1,2,10,512,736500,0.2758
1,4,10,512,440996,0.48235
1,8,10,512,294163,0.6554
1,16,10,512,194620,0.776
1,32,10,512,122278,0.85475
1,64,10,512,71032.8,0.90485
1,128,10,512,38964.1,0.9391
1,256,10,512,21047.7,0.9618


==> data/a100/jasper/openai-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.65623e+06,0.10865
1,2,10,512,1.26991e+06,0.27715
1,4,10,512,759321,0.4822
1,8,10,512,505376,0.65615
1,16,10,512,336775,0.7758
1,32,10,512,208672,0.8547
1,64,10,512,120927,0.9046
1,128,10,512,65812.5,0.9388
1,256,10,512,34345.2,0.96175
1,512,10,512,17601,0.9759


==> data/a100/jasper/openai-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,535176,0.7202
10,32,10,512,332809,0.826185
10,64,10,512,195246,0.889295
10,128,10,512,97712,0.930605
10,256,10,512,47623.6,0.957755
10,512,10,512,28840.8,0.97438


==> data/a100/jasper/openai-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,192474,0.75057
10,32,10,512,120606,0.8368
10,64,10,512,70534.4,0.896025
10,128,10,512,38698.3,0.934495
10,256,10,512,20886.7,0.95994


==> data/a100/jasper/openai-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,333315,0.750795
10,32,10,512,206879,0.836635
10,64,10,512,120059,0.895595
10,128,10,512,65399.3,0.93409
10,256,10,512,34122.7,0.95956
10,512,10,512,17466.1,0.97542


==> data/a100/jasper/openai-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,97449.2,0.829171
100,256,10,512,47617.4,0.91896
100,512,10,512,28824.2,0.953445


==> data/a100/jasper/openai-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,37365.6,0.874354
100,256,10,512,20874.1,0.924438


==> data/a100/jasper/openai-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,65151.5,0.874363
100,256,10,512,34094.8,0.924425
100,512,10,512,17466.2,0.956014


==> data/a100/jasper/openai-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,194240,0.8011
50,128,10,512,97622.1,0.896231
50,256,10,512,47665.3,0.938223
50,512,10,512,28802.1,0.963502


==> data/a100/jasper/openai-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,69412.5,0.845351
50,128,10,512,38603.8,0.902902
50,256,10,512,20912,0.941597


==> data/a100/jasper/openai-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,118954,0.845176
50,128,10,512,65360.8,0.902798
50,256,10,512,34098,0.941482
50,512,10,512,17465.4,0.965549


==> data/a100/jasper/text2image-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,3.95369e+07,0.00176
1,2,10,512,2.69025e+07,0.00969
1,4,10,512,1.24784e+07,0.05728
1,8,10,512,5.57526e+06,0.26024
1,16,10,512,3.17922e+06,0.46813
1,32,10,512,2.00604e+06,0.59292
1,64,10,512,1.17783e+06,0.69392
1,128,10,512,665859,0.77467
1,256,10,512,268738,0.83361
1,512,10,512,83027.4,0.87319


==> data/a100/jasper/text2image-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,8.53098e+06,0.06881
1,2,10,512,7.926e+06,0.17921
1,4,10,512,5.28844e+06,0.32615
1,8,10,512,3.67087e+06,0.48178
1,16,10,512,2.47062e+06,0.6312
1,32,10,512,1.59181e+06,0.74966
1,64,10,512,953656,0.83656
1,128,10,512,416203,0.90387
1,256,10,512,217231,0.94396


==> data/a100/jasper/text2image-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.71417e+07,0.06804
1,2,10,512,1.05906e+07,0.17921
1,4,10,512,7.10796e+06,0.3262
1,8,10,512,4.83566e+06,0.48272
1,16,10,512,3.27827e+06,0.62247
1,32,10,512,2.05948e+06,0.73908
1,64,10,512,1.22372e+06,0.82842
1,128,10,512,691132,0.89602
1,256,10,512,310680,0.93985
1,512,10,512,106923,0.96573


==> data/a100/jasper/text2image-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.1498e+06,0.385374
10,32,10,512,2.00353e+06,0.534448
10,64,10,512,1.17706e+06,0.654704
10,128,10,512,664862,0.749097
10,256,10,512,268539,0.817971
10,512,10,512,82381.6,0.863129


==> data/a100/jasper/text2image-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,2.24234e+06,0.580064
10,32,10,512,1.58736e+06,0.70989
10,64,10,512,952846,0.811356
10,128,10,512,416072,0.888951
10,256,10,512,217363,0.935618


==> data/a100/jasper/text2image-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.24763e+06,0.570493
10,32,10,512,2.04769e+06,0.69904
10,64,10,512,1.18155e+06,0.802585
10,128,10,512,681900,0.880937
10,256,10,512,310476,0.932418
10,512,10,512,106824,0.962317


==> data/a100/jasper/text2image-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,665333,0.572969
100,256,10,512,267860,0.724257
100,512,10,512,83191.3,0.811454


==> data/a100/jasper/text2image-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,408300,0.822275
100,256,10,512,216529,0.897083


==> data/a100/jasper/text2image-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,651124,0.814656
100,256,10,512,309655,0.89515
100,512,10,512,106853,0.942562


==> data/a100/jasper/text2image-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.17274e+06,0.515737
50,128,10,512,664613,0.670466
50,256,10,512,268782,0.773345
50,512,10,512,83458.1,0.836809


==> data/a100/jasper/text2image-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,913153,0.754308
50,128,10,512,414858,0.852859
50,256,10,512,216925,0.914782


==> data/a100/jasper/text2image-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.17748e+06,0.744889
50,128,10,512,656817,0.845137
50,256,10,512,310096,0.912636
50,512,10,512,106903,0.95194


==> data/a100/jasper_100M/bigann-100M-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.04111e+07,0.0982
1,2,10,512,7.8313e+06,0.2296
1,4,10,512,6.31262e+06,0.4027
1,8,10,512,4.70859e+06,0.5687
1,16,10,512,3.32957e+06,0.7221
1,32,10,512,2.14723e+06,0.8405
1,64,10,512,1.28259e+06,0.9192
1,128,10,512,698892,0.9626
1,256,10,512,298105,0.9837
1,512,10,512,84308.5,0.9955


==> data/a100/jasper_100M/bigann-100M-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.25578e+07,0.2326
1,2,10,512,1.02688e+07,0.4037
1,4,10,512,8.10425e+06,0.565
1,8,10,512,5.96556e+06,0.7151
1,16,10,512,4.24962e+06,0.8353
1,32,10,512,2.7172e+06,0.9154
1,64,10,512,1.56903e+06,0.9623
1,128,10,512,743821,0.9856
1,256,10,512,308834,0.9947
1,512,10,512,29422.2,0.998


==> data/a100/jasper_100M/bigann-100M-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.23794e+06,0.51691
10,32,10,512,2.15672e+06,0.69537
10,64,10,512,1.27223e+06,0.83577
10,128,10,512,693581,0.92162
10,256,10,512,296900,0.96545
10,512,10,512,84139.3,0.9879


==> data/a100/jasper_100M/bigann-100M-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,4.16872e+06,0.75887
10,32,10,512,2.73777e+06,0.86249
10,64,10,512,1.562e+06,0.93078
10,128,10,512,741956,0.96868
10,256,10,512,306729,0.9873
10,512,10,512,29402.5,0.99497


==> data/a100/jasper_100M/bigann-100M-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,686849,0.642342
100,256,10,512,296873,0.834284
100,512,10,512,84157.4,0.941062


==> data/a100/jasper_100M/bigann-100M-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,730803,0.914532
100,256,10,512,305902,0.961657
100,512,10,512,29395.8,0.984112


==> data/a100/jasper_100M/bigann-100M-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.27973e+06,0.602924
50,128,10,512,692205,0.795528
50,256,10,512,296818,0.916402
50,512,10,512,84248.2,0.96926


==> data/a100/jasper_100M/bigann-100M-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.51221e+06,0.873196
50,128,10,512,738087,0.938856
50,256,10,512,307850,0.9735
50,512,10,512,29399.5,0.98928


==> data/a100/jasper_100M/deep-100M-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.02796e+07,0.1384
1,2,10,512,8.41864e+06,0.2924
1,4,10,512,6.9655e+06,0.4679
1,8,10,512,5.01573e+06,0.6318
1,16,10,512,3.60488e+06,0.757
1,32,10,512,2.41544e+06,0.8533
1,64,10,512,1.46587e+06,0.9157
1,128,10,512,718430,0.9534
1,256,10,512,301259,0.9746
1,512,10,512,85438.5,0.9869


==> data/a100/jasper_100M/deep-100M-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,9.25542e+06,0.2453
1,2,10,512,7.45468e+06,0.4037
1,4,10,512,6.07315e+06,0.5658
1,8,10,512,4.59343e+06,0.6988
1,16,10,512,3.13001e+06,0.8104
1,32,10,512,2.00609e+06,0.8852
1,64,10,512,1.16535e+06,0.9346
1,128,10,512,501856,0.965
1,256,10,512,239536,0.9812
1,512,10,512,29662.6,0.99


==> data/a100/jasper_100M/deep-100M-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.49022e+06,0.60434
10,32,10,512,2.38477e+06,0.7631
10,64,10,512,1.39609e+06,0.8672
10,128,10,512,712767,0.92792
10,256,10,512,300546,0.96281
10,512,10,512,85357.9,0.98167


==> data/a100/jasper_100M/deep-100M-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.09354e+06,0.74951
10,32,10,512,1.98126e+06,0.84085
10,64,10,512,1.15201e+06,0.9076
10,128,10,512,497941,0.94924
10,256,10,512,236016,0.97426
10,512,10,512,29040.9,0.98761


==> data/a100/jasper_100M/deep-100M-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,700849,0.702542
100,256,10,512,299284,0.872974
100,512,10,512,85039,0.954464


==> data/a100/jasper_100M/deep-100M-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,491498,0.893468
100,256,10,512,233806,0.943672
100,512,10,512,28974,0.972237


==> data/a100/jasper_100M/deep-100M-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.43464e+06,0.68382
50,128,10,512,707090,0.85198
50,256,10,512,299366,0.934578
50,512,10,512,85251.3,0.969084


==> data/a100/jasper_100M/deep-100M-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.12831e+06,0.854264
50,128,10,512,492641,0.918484
50,256,10,512,234994,0.957308
50,512,10,512,29006.8,0.97915


==> data/a100/jasper_host/bigann-k1-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,324773,0.3081
1,2,10,512,226828,0.4805
1,4,10,512,152051,0.6522
1,8,10,512,105494,0.7912
1,16,10,512,64426.4,0.8981
1,32,10,512,36304,0.9561
1,64,10,512,19154.4,0.9838
1,128,10,512,9889.82,0.9945
1,256,10,512,5006.41,0.9977


==> data/a100/jasper_host/bigann-k1-host.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,178716,0.3081
1,2,10,512,131802,0.4805
1,4,10,512,99216.9,0.6522
1,8,10,512,70426,0.7912
1,16,10,512,46456.5,0.8981
1,32,10,512,27895.2,0.9561
1,64,10,512,15242.4,0.9838
1,128,10,512,7976.52,0.9945
1,256,10,512,4089.65,0.9977


==> data/a100/jasper_host/bigann-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,58120.2,0.82672
10,32,10,512,36028.2,0.91302
10,64,10,512,18983,0.96299
10,128,10,512,9809.55,0.98607
10,256,10,512,4984.69,0.99465


==> data/a100/jasper_host/bigann-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,44236.2,0.82671
10,32,10,512,28434.5,0.91301
10,64,10,512,15509.2,0.96296
10,128,10,512,8095.38,0.98604
10,256,10,512,4150.85,0.99464


==> data/a100/jasper_host/bigann-k100-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,9831.21,0.949843
100,256,10,512,5086.91,0.980357


==> data/a100/jasper_host/bigann-k100-host.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,7931.07,0.949842
100,256,10,512,4098.19,0.98036


==> data/a100/jasper_host/bigann-k50-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,17669.1,0.919914
50,128,10,512,9530.73,0.96672
50,256,10,512,4804.11,0.987076


==> data/a100/jasper_host/bigann-k50-host.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,15168,0.919916
50,128,10,512,7992.76,0.966726
50,256,10,512,4099.56,0.987082


==> data/a100/jasper_host/deep-k1-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,101654,0.308
1,2,10,512,83445.5,0.4933
1,4,10,512,61254.1,0.6529
1,8,10,512,47838.4,0.7836
1,16,10,512,29546.4,0.8737
1,32,10,512,19292.1,0.9369
1,64,10,512,11029.5,0.9716
1,128,10,512,5904.96,0.9866
1,256,10,512,3046.52,0.9945


==> data/a100/jasper_host/deep-k1-host.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,93421.5,0.3079
1,2,10,512,50965.4,0.4932
1,4,10,512,50417.5,0.6528
1,8,10,512,30489.2,0.7835
1,16,10,512,24845.1,0.8736
1,32,10,512,15763.4,0.9368
1,64,10,512,8185.39,0.9715
1,128,10,512,4432.38,0.9865
1,256,10,512,1943.15,0.9944


==> data/a100/jasper_host/deep-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,32298.7,0.82322
10,32,10,512,19451.2,0.90321
10,64,10,512,10879.1,0.95288
10,128,10,512,5806.34,0.97879
10,256,10,512,2983.84,0.99112


==> data/a100/jasper_host/deep-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,13257.9,0.82319
10,32,10,512,10340,0.90319
10,64,10,512,6619.71,0.95286
10,128,10,512,3787.51,0.97877
10,256,10,512,1305.77,0.9911


==> data/a100/jasper_host/deep-k100-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,5757.44,0.941348
100,256,10,512,3064.34,0.974097


==> data/a100/jasper_host/deep-k100-host.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,2464.73,0.941441
100,256,10,512,1471.66,0.974183


==> data/a100/jasper_host/deep-k50-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,10267.8,0.91276
50,128,10,512,5689.48,0.958612
50,256,10,512,2676.27,0.981808


==> data/a100/jasper_host/deep-k50-host.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,5518.54,0.912802
50,128,10,512,3084.43,0.958656
50,256,10,512,1454.49,0.981852


==> data/a100/jasper_host/gist-k1-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,6543.83,0.14
1,2,10,512,6632.05,0.252
1,4,10,512,3431.41,0.384
1,8,10,512,2645.78,0.538
1,16,10,512,1706.21,0.678
1,32,10,512,1038.23,0.804
1,64,10,512,570.772,0.889
1,128,10,512,295.605,0.946
1,256,10,512,166.752,0.97


==> data/a100/jasper_host/gist-k1-host.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,12739.7,0.14
1,2,10,512,7907.77,0.252
1,4,10,512,4410.09,0.385
1,8,10,512,3007.35,0.539
1,16,10,512,2470.36,0.68
1,32,10,512,1348.04,0.806
1,64,10,512,772.117,0.891
1,128,10,512,276.644,0.949
1,256,10,512,129.941,0.973


==> data/a100/jasper_host/gist-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1528.88,0.6242
10,32,10,512,760.254,0.7505
10,64,10,512,411.91,0.8502
10,128,10,512,274.612,0.9195
10,256,10,512,127.422,0.9597


==> data/a100/jasper_host/gist-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1352.68,0.6242
10,32,10,512,861.401,0.7505
10,64,10,512,494.446,0.8502
10,128,10,512,263.613,0.9196
10,256,10,512,111.76,0.9599


==> data/a100/jasper_host/gist-k100-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,338.97,0.8457
100,256,10,512,186.154,0.91471


==> data/a100/jasper_host/gist-k100-host.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,228.49,0.8457
100,256,10,512,137.623,0.91471


==> data/a100/jasper_host/gist-k50-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,585.667,0.78714
50,128,10,512,247.257,0.87646
50,256,10,512,176.606,0.93278


==> data/a100/jasper_host/gist-k50-host.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,426.776,0.78714
50,128,10,512,207.419,0.87648
50,256,10,512,115.892,0.93282


==> data/a100/jasper_host/openai-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1162.23,0.75057
10,32,10,512,724.813,0.8368
10,64,10,512,416.587,0.896025
10,128,10,512,251.032,0.934495
10,256,10,512,128.061,0.95994


==> data/a100/jasper_host/openai-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1034.88,0.75057
10,32,10,512,573.825,0.8368
10,64,10,512,330.021,0.896025
10,128,10,512,224.752,0.934495
10,256,10,512,120.027,0.95994


==> data/a100/microbenchmarks/original.txt <==
label,value
bigann (w=1),8398510
bigann (w=256),94949
deep (w=1),6701980
deep (w=256),88599
gist (w=1),690150
gist (w=256),23994

==> data/a100/microbenchmarks/tuned.txt <==
label,value
bigann (w=1),9610650
bigann (w=256),94904
deep (w=1),7621580
deep (w=256),88555
gist (w=1),768947
gist (w=256),24161

==> data/a100/parlay/gist-k1.txt <==
throughput,recall
49103.9,0.35
43969.6,0.407
31396.2,0.51
26326.9,0.605
21569.4,0.707
17955.9,0.761
13580.5,0.815
9888.07,0.853
6682.84,0.903
4874.74,0.93
3489.74,0.95
1965.18,0.971
1335.29,0.981
858.924,0.992


==> data/a100/parlay/gist-k10.txt <==
throughput,recall
56750.5,0.3225
40975.2,0.4344
33382.3,0.5049
25482.9,0.6064
17442.3,0.7089
14582.8,0.7562
9515.74,0.8008
7992.9,0.8522
5312.79,0.9073
3803.18,0.9389
3132.63,0.9526
2131.79,0.9719
1449.1,0.9834
921.967,0.9925


==> data/a100/parlay/gist-k100.txt <==
throughput,recall
48395.7,0.20991
32378.2,0.32226
25286.4,0.40586
18874.7,0.50558
13520.8,0.60675
4846.14,0.84395
4414.97,0.86504
3242.16,0.90549
2477.28,0.93064
1764.95,0.95354
1139.96,0.97797
928.403,0.98431


==> data/a100/parlay/gist-k50.txt <==
throughput,recall
40564.7,0.24686
36424.6,0.33694
29059.6,0.42276
22268.2,0.51286
16529.7,0.60998
7995.71,0.79992
7623.29,0.81252
5595.81,0.8629
3815.12,0.9059
2742.78,0.93336
2210.28,0.95116
1423.14,0.97454
1086.33,0.98428


==> data/a100/parlay/gist-quant.txt <==
throughput,recall
178763,0.347
128932,0.459
103831,0.53
99940,0.642
76493.5,0.715
64561.9,0.75
49920.1,0.807
22686,0.854
9989.31,0.903
2952.17,0.932


==> data/a100/parlay/openai-k1.txt <==
throughput,recall
33573.3,0.19905
27519.8,0.29375
23224.9,0.3874
20313.3,0.477
18888.8,0.5186
15675.9,0.61625
13960.3,0.7398
11000.8,0.7531
9705.37,0.80145
7476.24,0.85445
4942.47,0.906
3579.46,0.93025
2329.68,0.953
1369.24,0.97175
831.929,0.98135


==> data/a100/parlay/openai-k10.txt <==
throughput,recall
36718,0.184455
30586.2,0.271915
26016.4,0.359025
22879.6,0.44308
20052.8,0.52232
17020.5,0.61012
14192.3,0.710545
12297.3,0.75975
9678.52,0.806165
6148.44,0.852145
4406.07,0.9016
3230.04,0.93016
2177.99,0.95408
1336.41,0.971475
894.813,0.98085


==> data/a100/parlay/openai-k100.txt <==
throughput,recall
32592.2,0.116938
23726.1,0.234594
19712.1,0.32673
16691.3,0.411626
13498.5,0.514779
10529.6,0.617148
3351.95,0.869516
2408.49,0.907409
1704.39,0.934937
1232.36,0.953306
692.536,0.974357
552.223,0.980143


==> data/a100/parlay/openai-k50.txt <==
throughput,recall
35431.4,0.140957
29750.3,0.209421
22228.1,0.349167
19595.5,0.420426
16653.6,0.504671
13624.3,0.602179
9739.59,0.723984
5439.64,0.840195
4226.48,0.858307
3305.62,0.900764
2061.3,0.936029
1623.55,0.950395
974.42,0.971929
694.511,0.980042


==> data/a100/parlay/text2image-k1.txt <==
throughput,recall
346193,0.11992
248149,0.22162
197445,0.30865
156141,0.40146
121288,0.50179
77044.4,0.60923
59223.7,0.70548
47942.3,0.75679
38674,0.80705
28323.1,0.85472
17858,0.90402
12575.1,0.93237
7624.09,0.95951
5448.81,0.97269


==> data/a100/parlay/text2image-k10.txt <==
throughput,recall
351601,0.102041
232552,0.219693
180106,0.31774
143910,0.442436
111663,0.507143
68297.8,0.614836
50267.5,0.706448
41672.2,0.757282
32542.9,0.808165
23715.2,0.855
16421.9,0.901576
10248.9,0.941422
8083.81,0.955277
4507.53,0.977696


==> data/a100/parlay/text2image-k50.txt <==
throughput,recall
271703,0.100554
179779,0.210278
137440,0.302634
104437,0.401586
52108.7,0.679063
38897.8,0.710385
32859.2,0.756734
22315.7,0.81508
18060,0.850237
11526.1,0.902932
7245.94,0.942834
5142.34,0.961479
4041.08,0.97137


==> data/a100/parlay_100M/bigann-k1.txt <==
throughput,recall
1.19517e+06,0.2345
883783,0.3625
777786,0.459
810833,0.5362
699056,0.6275
623131,0.7159
569573,0.7531
489380,0.8084
401413,0.8627
313952,0.9074
262743,0.9314
219125,0.9507
169374,0.9707
126073,0.9809
91116.2,0.9907
60713.9,0.9952
28601.8,0.999
13862.3,0.9996


==> data/a100/parlay_100M/bigann-k10.txt <==
throughput,recall
1.16414e+06,0.18811
1.01616e+06,0.2968
888889,0.38459
810898,0.45623
762079,0.50206
569087,0.60575
515836,0.71238
467290,0.7541
397598,0.80417
306927,0.87329
236412,0.90407
187547,0.93258
138001,0.95722
100193,0.97414
78094.5,0.98242
51434.2,0.99074
28178.5,0.99651


==> data/a100/parlay_100M/bigann-k100.txt <==
throughput,recall
703185,0.110103
573723,0.236088
490388,0.32226
433952,0.411567
373079,0.500172
303831,0.606501
82786.9,0.92419
74931.1,0.936554
60635.1,0.953094
41736.9,0.972509
32065.1,0.981873
15886.1,0.993414
12422.3,0.995696


==> data/a100/parlay_100M/bigann-k50.txt <==
throughput,recall
785361,0.133818
735619,0.215218
592698,0.34413
524521,0.45225
489620,0.50747
446070,0.609204
325669,0.74246
188288,0.876538
145378,0.903946
114708,0.935134
83267.4,0.956326
63676.8,0.972104
47231.1,0.981798
27511,0.992194
17762.4,0.995758


==> data/a100/parlay_100M/deep-k1.txt <==
throughput,recall
455456,0.2752
404842,0.383
350779,0.4712
315239,0.5404
260858,0.6157
211385,0.7156
195012,0.7767
174727,0.8105
132015,0.8563
100238,0.9016
71425.5,0.9351
55818.2,0.9526
36681.4,0.97
26555,0.9816
14190.8,0.9903
5920.33,0.9964


==> data/a100/parlay_100M/deep-k10.txt <==
throughput,recall
465744,0.22769
395429,0.32303
345495,0.4043
286000,0.50904
237784,0.60291
181107,0.70704
159327,0.75529
136846,0.80079
100685,0.85127
68595.6,0.9039
49384.7,0.93623
35960,0.9565
25699.9,0.97091
17705.2,0.98118
7388.48,0.99354
5751.08,0.99531


==> data/a100/parlay_100M/deep-k100.txt <==
throughput,recall
330055,0.13517
266113,0.250799
227366,0.330611
182792,0.437847
164150,0.514854
119356,0.617882
6054.8,0.884777
34366.9,0.901592
26289.6,0.932539
19335.8,0.950812
10988.1,0.975791
7354.35,0.984526


==> data/a100/parlay_100M/deep-k50.txt <==
throughput,recall
358603,0.164916
335503,0.238484
295937,0.303008
229595,0.427838
203306,0.509614
162253,0.618204
111982,0.725886
9189.09,0.844328
65432.2,0.854502
46840.2,0.904636
32920.7,0.935752
24220.3,0.954376
14111.4,0.976146
10790.4,0.982336
5864.73,0.991924


==> data/a100/roofline/bigann_jasper.txt <==
Intensity FLOPS
11.52 6449135693162.39
10.78 6548596645263.16
10.46 6608572338653.00
11.45 5158811034681.77
13.29 5659402273347.11
21.76 5443850893604.06


==> data/a100/roofline/bigann_rq.txt <==
Intensity FLOPS
2.72 1384124705882.35
2.56 1451568725536.99
2.45 1421112757894.74
2.40 1382312875594.83
2.40 801963007531.04
2.38 595665241828.04


==> data/a100/roofline/deep_cagra.txt <==
Intensity FLOPS
0.96 1100718533865.04
0.89 1128903220493.34
0.87 1088509334119.58
0.85 1034934556071.62
0.85 914881010073.84
0.85 583906468121.51


==> data/a100/roofline/deep_jasper.txt <==
Intensity FLOPS
0.85 1149064770357.64
0.82 1121480052239.06
0.80 1142767351992.69
0.78 907598673937.98
0.77 899959266321.66

==> data/a100/roofline/deep_rq.txt <==
Intensity FLOPS
4.34 1318838841211.89
4.13 1326660501353.45
3.98 1355888288551.40
3.88 1200714203966.19
3.82 949893996712.84

==> data/a100/roofline/gist_cagra.txt <==
Intensity FLOPS
0.94 1299412496914.94
0.88 1325870841487.28
0.85 1325067714406.87
0.84 1320929743468.82
0.83 1130429243782.65
0.82 1221832987977.83

==> data/a100/roofline/gist_jasper.txt <==
Intensity FLOPS
1.90 2270204414906.83
1.77 2274178908494.21
1.64 2082761829757.08
1.59 2074372752603.04
1.57 1909585304576.18
1.59 2049798063730.87


==> data/a100/roofline/gist_rq.txt <==
Intensity FLOPS
5.93 1417082262068.97
4.71 1468249647407.41
4.41 1672326570460.05
4.24 1634824582188.29
4.65 1575893481916.93
4.63 1365332934288.17


==> data/a100/tile_size/bigann_tile_size_1.txt <==
throughput,recall
1.20675e+07,0.315
1.03449e+07,0.4845
7.95894e+06,0.6518
5.64814e+06,0.7914
3.90001e+06,0.8973
2.4006e+06,0.9568
1.3586e+06,0.9838
549032,0.995
264436,0.9978
80078.3,0.9992


==> data/a100/tile_size/bigann_tile_size_16.txt <==
throughput,recall
7.71834e+06,0.315
6.67963e+06,0.4845
5.18621e+06,0.6518
3.82516e+06,0.7914
2.63722e+06,0.8973
1.63825e+06,0.9568
915756,0.9838
422407,0.995
183772,0.9978
65384.9,0.9992


==> data/a100/tile_size/bigann_tile_size_2.txt <==
throughput,recall
1.06874e+07,0.315
1.03559e+07,0.4845
8.07076e+06,0.6518
5.87229e+06,0.7914
3.99576e+06,0.8973
2.43593e+06,0.9568
1.37622e+06,0.9838
584873,0.995
270696,0.9978
85098.3,0.9992


==> data/a100/tile_size/bigann_tile_size_32.txt <==
throughput,recall
4.8203e+06,0.315
3.96815e+06,0.4845
3.13604e+06,0.6518
2.29996e+06,0.7914
1.59778e+06,0.8973
999552,0.9568
558706,0.9838
274670,0.995
124552,0.9978
50969.3,0.9992


==> data/a100/tile_size/bigann_tile_size_4.txt <==
throughput,recall
1.11202e+07,0.315
1.08628e+07,0.4845
8.50664e+06,0.6518
6.18469e+06,0.7914
4.29636e+06,0.8973
2.6537e+06,0.9568
1.47651e+06,0.9838
576994,0.995
277677,0.9978
84369,0.9992


==> data/a100/tile_size/bigann_tile_size_8.txt <==
throughput,recall
1.10369e+07,0.315
1.05007e+07,0.4845
8.19952e+06,0.6518
5.98018e+06,0.7914
4.14324e+06,0.8973
2.58692e+06,0.9568
1.44121e+06,0.9838
567340,0.995
269687,0.9978
83399.2,0.9992


==> data/a100/tile_size/gist_tile_size_1.txt <==
throughput,recall
463925,0.14
318617,0.242
221795,0.386
161282,0.542
107836,0.689
70084.9,0.808
25766.8,0.897
15998.7,0.952
10445.6,0.972
5632.92,0.989


==> data/a100/tile_size/gist_tile_size_16.txt <==
throughput,recall
1.27322e+06,0.14
1.02688e+06,0.242
682911,0.386
484887,0.542
326610,0.689
196058,0.808
123678,0.897
71779.7,0.952
37542.8,0.972
19438.7,0.989


==> data/a100/tile_size/gist_tile_size_2.txt <==
throughput,recall
542233,0.14
420389,0.242
274778,0.386
196808,0.542
133119,0.689
83069.3,0.808
49155,0.897
25047.8,0.952
14225.4,0.972
9075.35,0.989


==> data/a100/tile_size/gist_tile_size_32.txt <==
throughput,recall
965937,0.14
955541,0.242
631670,0.386
459559,0.542
313805,0.689
188963,0.808
120340,0.897
71271.5,0.952
36996.6,0.972
19292.8,0.989


==> data/a100/tile_size/gist_tile_size_4.txt <==
throughput,recall
862688,0.14
762344,0.242
504683,0.386
373589,0.542
268139,0.689
164960,0.808
100843,0.897
51107.5,0.952
28774.9,0.972
17575.5,0.989


==> data/a100/tile_size/gist_tile_size_8.txt <==
throughput,recall
1.06495e+06,0.14
998530,0.242
660732,0.386
474751,0.542
325847,0.689
192426,0.808
120892,0.897
70160.4,0.952
36750.2,0.972
19057.9,0.989


==> data/a40/cagra/bigann-k1.txt <==
throughput,recall
3150250.240128,0.4516
2340829.449507,0.6344
1578371.26291,0.8083
943904.242802,0.9203
528448.859388,0.9769
282631.175276,0.9944
147115.276853,0.9988
77981.262865,0.9998
37915.205434,1.0


==> data/a40/cagra/bigann-k10.txt <==
throughput,recall
525452.443454,0.94867
282534.608936,0.98454
146917.512648,0.99664
77520.721735,0.99926
37822.662057,0.99989


==> data/a40/cagra/bigann-k50.txt <==
throughput,recall
147186.388674,0.988844
77671.43764,0.997722
37845.082962,0.999594


==> data/a40/cagra/deep-k1.txt <==
throughput,recall
4024459.052336,0.3813
3019032.889042,0.5773
2025711.136023,0.7657
1216969.026678,0.8983
681009.313007,0.9626
364210.107129,0.9902
191474.153766,0.9969
100788.17766,0.9986
48665.224103,0.9992


==> data/a40/cagra/deep-k10.txt <==
throughput,recall
677861.32042,0.9352
363754.167077,0.97914
189446.898413,0.99443
100094.372979,0.99838
48533.139724,0.9993


==> data/a40/cagra/deep-k50.txt <==
throughput,recall
189415.894418,0.983894
100105.531251,0.99582
48536.903343,0.998922


==> data/a40/cagra/gist-k1.txt <==
throughput,recall
558427.423701,0.173
458595.057354,0.239
339821.084199,0.351
221171.559018,0.504
130428.788555,0.657
71924.692545,0.834
37955.043011,0.934
17377.167795,0.972
9977.849374,0.989
5131.59477,0.993


==> data/a40/cagra/gist-k10.txt <==
throughput,recall
129863.636688,0.6127
71738.028788,0.783
37995.696607,0.9027
17244.27397,0.965
9975.824288,0.9917
5133.271904,0.9982


==> data/a40/cagra/gist-k50.txt <==
throughput,recall
17158.076553,0.93338
9942.923839,0.97998
5108.022571,0.99508


==> data/a40/construction_time.txt <==
datasets,cagra,jasper,parlayann
\bigann,1,2,3
\deep,1,2,3
\gist,1,2,3
openai,1,2,3
t2i,1,2,3

==> data/a40/jasper/bigann-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.02872e+06,0.1621
1,2,10,512,2.65082e+06,0.3209
1,4,10,512,3.1841e+06,0.509
1,8,10,512,2.04945e+06,0.6859
1,16,10,512,1.64988e+06,0.8214
1,32,10,512,1.19108e+06,0.9164
1,64,10,512,738757,0.9657
1,128,10,512,283103,0.9876
1,256,10,512,62710.3,0.9945


==> data/a40/jasper/bigann-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,6.85713e+06,0.309
1,2,10,512,6.33309e+06,0.4814
1,4,10,512,5.02299e+06,0.6526
1,8,10,512,3.62361e+06,0.7911
1,16,10,512,2.46302e+06,0.8977
1,32,10,512,1.51358e+06,0.9562
1,64,10,512,834954,0.9837
1,128,10,512,324256,0.9943
1,256,10,512,73545.7,0.9948


==> data/a40/jasper/bigann-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,8.04314e+06,0.309
1,2,10,512,6.30447e+06,0.4814
1,4,10,512,4.90982e+06,0.6526
1,8,10,512,3.56016e+06,0.7911
1,16,10,512,2.42209e+06,0.8977
1,32,10,512,1.48436e+06,0.9562
1,64,10,512,825008,0.9837
1,128,10,512,324439,0.9943
1,256,10,512,73548.5,0.9948

==> data/a40/jasper/bigann-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.62436e+06,0.64272
10,32,10,512,1.19006e+06,0.82049
10,64,10,512,681909,0.92673
10,128,10,512,282758,0.97227
10,256,10,512,62707.5,0.98508


==> data/a40/jasper/bigann-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,2.16793e+06,0.82668
10,32,10,512,1.5003e+06,0.91305
10,64,10,512,832958,0.96298
10,128,10,512,323461,0.9859
10,256,10,512,71131.4,0.99187


==> data/a40/jasper/bigann-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,2.31698e+06,0.82666
10,32,10,512,1.46741e+06,0.91305
10,64,10,512,817276,0.96297
10,128,10,512,323151,0.9859
10,256,10,512,71346,0.99186


==> data/a40/jasper/bigann-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,693383,0.677098
50,128,10,512,269241,0.867084
50,256,10,512,61930.4,0.879112


==> data/a40/jasper/bigann-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,813434,0.921668
50,128,10,512,322266,0.967926
50,256,10,512,70063.2,0.98133


==> data/a40/jasper/bigann-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,815767,0.921686
50,128,10,512,322128,0.967926
50,256,10,512,70041.6,0.981356


==> data/a40/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,3.05176e+06,0.1817
1,2,10,512,2.81836e+06,0.3702
1,4,10,512,2.48552e+06,0.5624
1,8,10,512,2.09024e+06,0.7207
1,16,10,512,1.20668e+06,0.837
1,32,10,512,992240,0.9162
1,64,10,512,625320,0.9602
1,128,10,512,255050,0.9822
1,256,10,512,60787.1,0.9911


==> data/a40/jasper/deep-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.09707e+06,0.3085
1,2,10,512,3.33525e+06,0.4922
1,4,10,512,2.48869e+06,0.6525
1,8,10,512,1.79416e+06,0.7835
1,16,10,512,1.20457e+06,0.874
1,32,10,512,728452,0.9378
1,64,10,512,407478,0.9724
1,128,10,512,192540,0.9875
1,256,10,512,68544.6,0.9938


==> data/a40/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.4884e+06,0.3085
1,2,10,512,3.31263e+06,0.4922
1,4,10,512,2.46175e+06,0.6525
1,8,10,512,1.79153e+06,0.7835
1,16,10,512,1.20104e+06,0.874
1,32,10,512,727367,0.9378
1,64,10,512,406309,0.9724
1,128,10,512,191780,0.9875
1,256,10,512,68500.9,0.9938


==> data/a40/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.36676e+06,0.69784
10,32,10,512,994260,0.85107
10,64,10,512,623205,0.93203
10,128,10,512,248142,0.97012
10,256,10,512,60477.3,0.98484


==> data/a40/jasper/deep-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.16578e+06,0.82305
10,32,10,512,725422,0.90346
10,64,10,512,404893,0.95293
10,128,10,512,191067,0.97889
10,256,10,512,65891.8,0.98855


==> data/a40/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.19114e+06,0.82308
10,32,10,512,723755,0.90349
10,64,10,512,403505,0.95296
10,128,10,512,190237,0.97892
10,256,10,512,65761.8,0.98858


==> data/a40/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,587406,0.747802
50,128,10,512,248755,0.910654
50,256,10,512,59989.1,0.928984


==> data/a40/jasper/deep-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,399115,0.912894
50,128,10,512,190052,0.958782
50,256,10,512,65039.6,0.97368


==> data/a40/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,401810,0.912898
50,128,10,512,189690,0.958786
50,256,10,512,64983.7,0.973704


==> data/a40/jasper/gist-k1-rabitq.txt <==
throughput,recall
169148.040225,0.104
162180.457871,0.228
150561.662755,0.379
136966.975892,0.534
114690.486504,0.688
91127.091765,0.811
58957.27225,0.892
40200.32465,0.944
21476.741612,0.965


==> data/a40/jasper/gist-k1-reorder.txt <==
throughput,recall
569740.836288,0.139
437211.604296,0.25
290518.465063,0.377
196604.59925,0.535
131095.927872,0.673
80441.844528,0.802
46489.931164,0.889
25171.377435,0.942
13182.692596,0.969


==> data/a40/jasper/gist-k1.txt <==
throughput,recall
625043.362383,0.139000
439640.444459,0.25
291558.024858,0.377
196296.166159,0.535
130520.256352,0.673
80537.675968,0.802
46520.626944,0.889
25157.479533,0.942
13151.478373,0.969


==> data/a40/jasper/gist-k10-rabitq.txt <==
throughput,recall
112202.807023,0.5954
83320.397842,0.7425
59744.326544,0.8495
40231.095459,0.9179
22069.75942,0.9566


==> data/a40/jasper/gist-k10-reorder.txt <==
throughput,recall
119743.327782,0.6274
78149.207938,0.7539
45248.664033,0.8551
24399.705632,0.9213
12748.868104,0.9614


==> data/a40/jasper/gist-k10.txt <==
throughput,recall
128032.612467,0.6274
78546.907349,0.7539
45261.275693,0.8551
24413.58448,0.9213
12743.155008,0.9614

==> data/a40/jasper/gist-k50-rabitq.txt <==
throughput,recall
59389.924131,0.72668
39924.633471,0.87026
22133.285272,0.9385


==> data/a40/jasper/gist-k50-reorder.txt <==
throughput,recall
44681.189215,0.79616
24481.354547,0.88608
12737.025213,0.94218


==> data/a40/jasper/gist-k50.txt <==
throughput,recall
44982.940220,0.796160
24366.024668,0.88608
12712.977654,0.94218


==> data/a40/parlayann/bigann-k1.txt <==
throughput,recall
1406870.0,0.435
987557.0,0.5568
913492.0,0.6372
774893.0,0.7259
751202.0,0.7574
698714.0,0.806
727696.0,0.8519
546896.0,0.9223
525155.0,0.9308
428688.0,0.9613
355492.0,0.9738
343371.0,0.9819
248861.0,0.991
191216.0,0.9961
19157.7,0.9999
19157.7,0.9999


==> data/a40/parlayann/bigann-k10.txt <==
throughput,recall
1104480.0,0.36356
968054.0,0.46914
854044.0,0.54757
810964.0,0.60367
692473.0,0.70193
678380.0,0.78847
621388.0,0.824
536625.0,0.86773
446728.0,0.91398
392650.0,0.93092
332657.0,0.95419
268774.0,0.97228
236267.0,0.98121
151046.0,0.99283
112047.0,0.99597
38764.8,0.99941
37960.3,0.99953


==> data/a40/parlayann/bigann-k50.txt <==
throughput,recall
791264.0,0.264582
712809.0,0.348878
667067.0,0.41633
926097.0,0.53833
770001.0,0.657576
494829.0,0.706422
454938.0,0.764976
407365.0,0.819466
288792.0,0.914422
267838.0,0.936564
217652.0,0.954562
182765.0,0.970084
149822.0,0.98066
103860.0,0.990472
64235.1,0.995338
25377.1,0.99914


==> data/a40/parlayann/deep-k1.txt <==
throughput,recall
499750.0,0.4714
371844.0,0.5724
434065.0,0.6405
324823.0,0.7232
344341.0,0.7502
309483.0,0.8079
282310.0,0.8555
247549.0,0.9131
192700.0,0.9344
163701.0,0.9532
110550.0,0.9757
93305.3,0.9815
74434.1,0.9909
60895.0,0.9952
11704.5,0.9994


==> data/a40/parlayann/deep-k10.txt <==
throughput,recall
444622.0,0.49319
398915.0,0.56196
376011.0,0.61307
322945.0,0.70253
309818.0,0.76665
271894.0,0.80445
231444.0,0.85053
167216.0,0.90162
129572.0,0.93473
104661.0,0.95197
72599.5,0.97314
57347.7,0.98256
42801.1,0.99038
27680.4,0.9952


==> data/a40/parlayann/deep-k50.txt <==
throughput,recall
438616.0,0.297114
355114.0,0.375444
338410.0,0.438114
339156.0,0.521408
291095.0,0.603926
254175.0,0.706238
208938.0,0.760418
200413.0,0.810544
111546.0,0.90108
91111.2,0.93307
69938.4,0.957242
52584.3,0.973672
45662.7,0.980122
22505.2,0.992942
14617.4,0.996166


==> data/a40/parlayann/gist-k1.txt <==
throughput,recall
52977.3,0.346
47952.4,0.412
40861.4,0.511
44466.2,0.636
34615.2,0.73
26644.6,0.764
22309.5,0.805
16986.0,0.852
12315.6,0.904
9259.35,0.932
7018.63,0.95
4689.38,0.973
3515.61,0.98
1571.07,0.99


==> data/a40/parlayann/gist-k10.txt <==
throughput,recall
53197.2,0.3156
44181.3,0.4295
36714.8,0.5231
32845.0,0.6492
24582.1,0.7057
21361.1,0.7556
17232.2,0.8041
12900.2,0.851
9319.67,0.9005
6748.28,0.9338
5244.53,0.9538
3920.69,0.9705
2647.45,0.9836
1707.28,0.9922


==> data/a40/parlayann/gist-k50.txt <==
throughput,recall
80437.6,0.24506
68385.4,0.33308
53943.2,0.41928
41189.6,0.50908
30611.9,0.60666
13818.8,0.78514
12623.2,0.81072
9745.26,0.85244
6354.25,0.91106
4922.88,0.93614
4007.29,0.95262
2669.71,0.97302
1953.57,0.98288


==> data/h200/cagra/deep-k1.txt <==
k_iter,throughput,recall
1,1.75819e+07,0.049
2,1.89463e+07,0.0797
4,1.63476e+07,0.1532
8,1.27943e+07,0.3001
16,8.92653e+06,0.4871
32,5.47468e+06,0.6632
64,2.95886e+06,0.794
128,1.42591e+06,0.8799
256,648795,0.9287
512,244745,0.959


==> data/h200/cagra/deep-k10.txt <==
k_iter,throughput,recall
16,8.17699e+06,0.42241
32,5.32359e+06,0.5924
64,2.89033e+06,0.73287
128,1.30359e+06,0.83356
256,621176,0.90041
512,244226,0.94247

==> data/h200/cagra/deep-k100.txt <==
k_iter,throughput,recall
128,1.46203e+06,0.717306
256,653335,0.821372


==> data/h200/cagra/deep-k50.txt <==
k_iter,throughput,recall
64,2.95743e+06,0.64009
128,1.44811e+06,0.76408
256,654174,0.853932
512,244355,0.91372


==> data/h200/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.66392e+07,0.1259
1,2,10,512,1.36421e+07,0.264
1,4,10,512,1.14675e+07,0.4306
1,8,10,512,8.58045e+06,0.5936
1,16,10,512,6.01343e+06,0.7269
1,32,10,512,3.94187e+06,0.8243
1,64,10,512,2.42928e+06,0.8956
1,128,10,512,1.28944e+06,0.9404
1,256,10,512,536793,0.9674


==> data/h200/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.38821e+07,0.2468
1,2,10,512,1.13777e+07,0.3981
1,4,10,512,9.2664e+06,0.5506
1,8,10,512,6.7836e+06,0.6831
1,16,10,512,5.09082e+06,0.7911
1,32,10,512,3.18826e+06,0.868
1,64,10,512,1.84359e+06,0.9213
1,128,10,512,805431,0.9583
1,256,10,512,463346,0.9778
1,512,10,512,33754.7,0.9891


==> data/h200/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,5.85272e+06,0.57843
10,32,10,512,3.96006e+06,0.73541
10,64,10,512,2.43176e+06,0.84447
10,128,10,512,1.28104e+06,0.91159
10,256,10,512,538856,0.95169


==> data/h200/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,4.95953e+06,0.73053
10,32,10,512,3.17698e+06,0.82405
10,64,10,512,1.81277e+06,0.89422
10,128,10,512,800840,0.93953
10,256,10,512,458344,0.96805
10,512,10,512,33143.9,0.98325


==> data/h200/jasper/deep-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,1.25524e+06,0.67924
100,256,10,512,538513,0.850766


==> data/h200/jasper/deep-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,791239,0.878392
100,256,10,512,455537,0.933146
100,512,10,512,33140.1,0.964642


==> data/h200/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,2.40928e+06,0.641926
50,128,10,512,1.27945e+06,0.814564
50,256,10,512,537706,0.911352


==> data/h200/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.72771e+06,0.837244
50,128,10,512,793439,0.905102
50,256,10,512,454424,0.948556
50,512,10,512,33118.7,0.972956


==> vldb26-revision/ACM-Reference-Format.bst.txt <==
%%% -*-BibTeX-*-
%%% ====================================================================
%%%  @BibTeX-style-file{
%%%     author          = "Nelson H. F. Beebe, Boris Veytsman and Gerald Murray",
%%%     version         = "2.1",
%%%     date            = "14 June 2017",
%%%     filename        = "ACM-Reference-Format.bst",
%%%     email           = "borisv@lk.net, boris@varphi.com",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "ACM Transactions bibliography style; BibTeX",
%%%     license         = "public domain",
%%%     supported       = "yes",
%%%     abstract        = "",
%%%  }
%%% ====================================================================

%%% Revision history:  see source in git

ENTRY
  { address
    advisor
    archiveprefix
    author
    booktitle
    chapter
    city
    date
    edition
    editor
    eprint
    eprinttype
    eprintclass
    howpublished
    institution
    journal
    key
    location
    month
    note
    number
    organization
    pages
    primaryclass
    publisher
    school
    series
    title
    type
    volume
    year
        % New keys recognized
        issue         % UTAH: used in, e.g., ACM SIGSAM Bulletin and ACM Communications in Computer Algebra
        articleno
        eid
        day           % UTAH: needed for newspapers, weeklies, bi-weeklies
        doi           % UTAH
        url           % UTAH
        bookpages     % UTAH
        numpages
        lastaccessed  % UTAH: used only for @Misc{...}
        coden         % UTAH
        isbn          % UTAH
        isbn-13       % UTAH
        issn          % UTAH
        lccn          % UTAH
  }
  {}
  { label.year extra.label sort.year sort.label basic.label.year}

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

INTEGERS { show-isbn-10-and-13 }  % initialized below in begin.bib

INTEGERS { nameptr namesleft numnames }

INTEGERS { multiresult }

INTEGERS { len }

INTEGERS { last.extra.num }

STRINGS { s t t.org u }

STRINGS { last.label next.extra }

STRINGS { p1 p2 p3 page.count }


FUNCTION { not }
{
    { #0 }
    { #1 }
  if$
}

FUNCTION { and }
{
    'skip$
    { pop$ #0 }
  if$
}

FUNCTION { or }
{
   { pop$ #1 }
    'skip$
  if$
}


FUNCTION { dump.stack.1 }
{
    duplicate$ "STACK[top] = [" swap$ * "]" * warning$
}

FUNCTION { dump.stack.2 }
{
    duplicate$ "STACK[top  ] = [" swap$ * "]" * warning$
    swap$
    duplicate$ "STACK[top-1] = [" swap$ * "]" * warning$
    swap$
}

FUNCTION { empty.or.unknown }
{
  %% Examine the top stack entry, and push 1 if it is empty, or
  %% consists only of whitespace, or is a string beginning with two
  %% queries (??), and otherwise, push 0.
  %%
  %% This function provides a replacement for empty$, with the
  %% convenient feature that unknown values marked by two leading
  %% queries are treated the same as missing values, and thus, do not
  %% appear in the output .bbl file, and yet, their presence in .bib
  %% file(s) serves to mark values which are temporarily missing, but
  %% are expected to be filled in eventually once more data is
  %% obtained.  The TeX User Group and BibNet bibliography archives
  %% make extensive use of this practice.
  %%
  %% An empty string cannot serve the same purpose, because just as in
  %% statistics data processing, an unknown value is not the same as an
  %% empty value.
  %%
  %% At entry: stack = ... top:[string]
  %% At exit:  stack = ... top:[0 or 1]

  duplicate$ empty$
    { pop$ #1 }
    { #1 #2 substring$ "??" = }
  if$
}

FUNCTION { writeln }
{
  %% In BibTeX style files, the sequences
  %%
  %%     ... "one" "two" output
  %%     ... "one" "two" output.xxx
  %%
  %% ship "one" to the output file, possibly following by punctuation,
  %% leaving the stack with
  %%
  %%     ... "two"
  %%
  %% There is thus a one-string lag in output processing that must be
  %% carefully handled to avoid duplicating a string in the output
  %% file.  Unless otherwise noted, all output.xxx functions leave
  %% just one new string on the stack, and that model should be born
  %% in mind when reading or writing function code.
  %%
  %% BibTeX's asynchronous buffering of output from strings from the
  %% stack is confusing because newline$ bypasses the buffer.  It
  %% would have been so much easier for newline to be a character
  %% rather than a state of the output-in-progress.
  %%
  %% The documentation in btxhak.dvi is WRONG:  it says
  %%
  %%    newline$ Writes onto the bbl file what's accumulated in the
  %%             output buffer. It writes a blank line if and only
  %%             if the output buffer is empty. Since write$ does
  %%             reasonable line breaking, you should use this
  %%             function only when you want a blank line or an
  %%             explicit line break.
  %%
  %%    write$   Pops the top (string) literal and writes it on the
  %%             output buffer (which will result in stuff being
  %%             written onto the bbl file when the buffer fills
  %%             up).
  %%
  %% Examination of the BibTeX source code shows that write$ does
  %% indeed behave as claimed, but newline$ sends a newline character
  %% directly to the output file, leaving the stack unchanged.  The
  %% first line "Writes onto ... buffer." is therefore wrong.
  %%
  %% The original BibTeX style files almost always use "write$ newline$"
  %% in that order, so it makes sense to hide that pair in a private
  %% function like this one, named after a statement in Pascal,
  %% the programming language embedded in the BibTeX Web program.

  write$                % output top-of-stack string
  newline$              % immediate write of newline (not via stack)
}

FUNCTION { init.state.consts }
{
  #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

FUNCTION { output.nonnull }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<comma><space>
  's :=
  output.state mid.sentence =
    {
      ", " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln
          "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.dot.space }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<dot><space>
  's :=
  output.state mid.sentence =           % { "<DEBUG output.nonnull.dot.space>. " * write$ }
    {
      ". " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.remove }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S<space>
  's :=
  output.state mid.sentence =
    {
      " " * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output.nonnull.removenospace }
{ % Stack in: ... R S T  Stack out: ... R T   File out: S
  's :=
  output.state mid.sentence =
    {
      "" * write$
    }
    {
      output.state after.block =
        {
          add.period$ writeln "\newblock " write$
        }
        {
          output.state before.all =
            {
              write$
            }
            {
              add.period$ " " * write$
            }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION { output }
{ % discard top token if empty, else like output.nonnull
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull
  if$
}

FUNCTION { output.dot.space }
{ % discard top token if empty, else like output.nonnull.dot.space
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.dot.space
  if$
}

FUNCTION { output.removenospace }
{ % discard top token if empty, else like output.nonnull.removenospace
  duplicate$ empty.or.unknown
    'pop$
    'output.nonnull.removenospace
  if$
}

FUNCTION { output.check }
{ % like output, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION { bibinfo.output.check }
{ % like output.check, adding bibinfo field
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    { "\bibinfo{" t "}{" * * swap$ * "}" *
      output.nonnull }
  if$
}

FUNCTION { output.check.dot.space }
{ % like output.dot.space, but warn if key name on top-of-stack is not set
  't :=
  duplicate$ empty.or.unknown
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.dot.space
  if$
}

FUNCTION { fin.block }
{ % functionally, but not logically, identical to fin.entry
   add.period$
   writeln
}

FUNCTION { fin.entry }
{
   add.period$
   writeln
}

FUNCTION { new.sentence }
{ % update sentence state, with neither output nor stack change
  output.state after.block =
    'skip$
    {
      output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION { fin.sentence }
{
   add.period$
   write$
   new.sentence
   ""
}

FUNCTION { new.block }
{
  output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION { output.coden }       % UTAH
{ % output non-empty CODEN as one-line sentence (stack untouched)
  coden empty.or.unknown
    { }
    { "\showCODEN{" coden * "}" * writeln }
  if$
}

%
% Sometimes articleno starts with the word 'Article' or 'Paper.
% (this is a bug of acmdl, sigh)
% We strip them.  We assume eid or articleno is already on stack
%

FUNCTION { strip.articleno.or.eid }
{
  't :=
  t #1 #7 substring$ "Article" = 
    {t #8 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #7 substring$ "article" = 
    {t #8 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #5 substring$ "Paper" = 
    {t #6 t text.length$ substring$ 't :=}
    { }
  if$
  t #1 #5 substring$ "paper" = 
    {t #6 t text.length$ substring$ 't :=}
    { }
  if$
  % Strip any left trailing space or ~
  t #1 #1 substring$ " " =
    {t #2 t text.length$ substring$ 't :=}
    { }
  if$ 
  t #1 #1 substring$ "~" =
    {t #2 t text.length$ substring$ 't :=}
    { }
  if$
  t 
}


FUNCTION { format.articleno }
{
  articleno empty.or.unknown not eid empty.or.unknown not and
     { "Both articleno and eid are defined for " cite$ * warning$ }
     'skip$
  if$
  articleno empty.or.unknown eid empty.or.unknown and
     { "" }
     {
        numpages empty.or.unknown
          { "articleno or eid field, but no numpages field, in "
            cite$ * warning$ }
          { }
        if$
        eid empty.or.unknown
          { "Article \bibinfo{articleno}{" articleno strip.articleno.or.eid * "}" * }
          { "Article \bibinfo{articleno}{" eid strip.articleno.or.eid * "}" * }
        if$
     }
  if$
}

FUNCTION { format.year }
{ % push year string or "[n.\,d.]" onto output stack
  %% Because year is a mandatory field, we always force SOMETHING
  %% to be output
  "\bibinfo{year}{"
  year empty.or.unknown
    { "[n.\,d.]" }
    { year }
  if$
  *  "}" *
}

FUNCTION { format.day.month }
{ % push "day month " or "month " or "" onto output stack
  day empty.or.unknown
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" month * "} " *}
      if$
    }
    {
      month empty.or.unknown
        { "" }
        { "\bibinfo{date}{" day * " " * month * "} " *}
      if$
    }
  if$
}

FUNCTION { format.day.month.year }     % UTAH
{ % if month is empty, push "" else push "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  % acm-*.bst addition: prefix parenthesized date string with
  % ", Article nnn "
  articleno empty.or.unknown eid empty.or.unknown and
    { "" }
    { output.state after.block =
       {", " format.articleno * }
       { format.articleno  }
      if$
    }
  if$
  " (" * format.day.month * format.year * ")" *
}

FUNCTION { output.day.month.year }     % UTAH
{ % if month is empty value, do nothing; else output stack top and
  % leave with new top string "(MON.)" or "(DD MON.)"
  % Needed for frequent periodicals: 2008. ... New York Times C-1, C-2, C-17 (23 Oct.)
  format.day.month.year
  output.nonnull.remove
}

FUNCTION { strip.doi } % UTAH
{ % Strip any Web address prefix to recover the bare DOI, leaving the
  % result on the output stack, as recommended by CrossRef DOI
  % documentation.
  % For example, reduce "http://doi.acm.org/10.1145/1534530.1534545" to
  % "10.1145/1534530.1534545".  A suitable URL is later typeset and
  % displayed as the LAST item in the reference list entry.  Publisher Web
  % sites wrap this with a suitable link to a real URL to resolve the DOI,
  % and the master https://doi.org/ address is preferred, since publisher-
  % specific URLs can disappear in response to economic events.  All
  % journals are encouraged by the DOI authorities to use that typeset
  % format and link procedures for uniformity across all publications that
  % include DOIs in reference lists.
  % The numeric prefix is guaranteed to start with "10.", so we use
  % that as a test.
  % 2017-02-04 Added stripping of https:// (Boris)
  doi #1 #3 substring$ "10." =
    { doi }
    {
      doi 't :=  % get modifiable copy of DOI

      % Change https:// to http:// to strip both prefixes (BV)

      t #1 #8 substring$ "https://" =
        { "http://"  t #9 t text.length$ #8 - substring$ * 't := }
        { }
      if$

      t #1 #7 substring$ "http://" =
        {
            t #8 t text.length$ #7 - substring$ 't :=

            "INTERNAL STYLE-FILE ERROR" 's :=

            % search for next "/" and assign its suffix to s

            { t text.length$ }
            {
              t #1 #1 substring$ "/" =
                {
                  % save rest of string as true DOI (should be 10.xxxx/yyyy)
                  t #2 t text.length$ #1 - substring$ 's :=
                  "" 't :=    % empty string t terminates the loop
                }
                {
                  % discard first character and continue loop: t <= substring(t,2,last)
                  t #2 t text.length$ #1 - substring$ 't :=
                }
              if$
            }
            while$

            % check for valid DOI (should be 10.xxxx/yyyy)
            s #1 #3 substring$ "10." =
              { }
              { "unrecognized DOI substring " s * " in DOI value [" * doi * "]" * warning$ }
            if$

            s   % push the stripped DOI on the output stack

        }
        {
          "unrecognized DOI value [" doi * "]" * warning$
          doi   % push the unrecognized original DOI on the output stack
        }
      if$
    }
  if$
}

%
% Change by BV: added standard prefix to URL
%
FUNCTION { output.doi } % UTAH
{ % output non-empty DOI as one-line sentence (stack untouched)
  doi empty.or.unknown
    { }
    {
      %% Use \urldef here for the same reason it is used in output.url,
      %% see output.url for further discussion.
      "\urldef\tempurl%" writeln
      "\url{https://doi.org/" strip.doi * "}" * writeln
      "\showDOI{\tempurl}" writeln
    }
  if$
}

FUNCTION { output.isbn }                % UTAH
{ % output non-empty ISBN-10 and/or ISBN-13 as one-line sentences (stack untouched)
  show-isbn-10-and-13
    {
      %% show both 10- and 13-digit ISBNs
      isbn empty.or.unknown
        { }
        {
          "\showISBNx{" isbn * "}" * writeln
        }
      if$
      isbn-13 empty.or.unknown
        { }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
    {
      %% show 10-digit ISBNs only if 13-digit ISBNs not available
      isbn-13 empty.or.unknown
        {
          isbn empty.or.unknown
            { }
            {
              "\showISBNx{" isbn * "}" * writeln
            }
          if$
        }
        {
          "\showISBNxiii{" isbn-13 * "}" * writeln
        }
      if$
    }
  if$
}

FUNCTION { output.issn } % UTAH
{ % output non-empty ISSN as one-line sentence (stack untouched)
  issn empty.or.unknown
    { }
    { "\showISSN{" issn * "}" * writeln }
  if$
}

FUNCTION { output.issue }
{ % output non-empty issue number as a one-line sentence (stack untouched)
  issue empty.or.unknown
    { }
    { "Issue " issue * "." * writeln }
  if$
}

FUNCTION { output.lccn } % UTAH
{ % return with stack untouched
  lccn empty.or.unknown
    { }
    { "\showLCCN{" lccn * "}" * writeln }
  if$
}

FUNCTION { output.note } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { }
    { "\shownote{" note add.period$ * "}" * writeln }
  if$
}

FUNCTION { output.note.check } % UTAH
{ % return with stack empty
  note empty.or.unknown
    { "empty note in " cite$ * warning$ }
    { "\shownote{" note add.period$ * "}" * writeln }
  if$
}

FUNCTION { output.eprint } %
{ % return with stack empty
  eprint empty.or.unknown
    { }
    { "\showeprint"
         archiveprefix empty.or.unknown
           { eprinttype empty.or.unknown
               { }
               { "[" eprinttype "]" * * * }
             if$
           }
           { "[" archiveprefix "l" change.case$ "]" * * * }
         if$
	 "{" eprint "}" * * *
         primaryclass empty.or.unknown
           { eprintclass empty.or.unknown
             { }
             { "~[" eprintclass "]" * * * }
             if$
           }
           { "~[" primaryclass "]" * * * }
         if$
         writeln
    }
  if$
}


%
% Changes by BV 2011/04/15.  Do not output
% url if doi is defined
%
FUNCTION { output.url } % UTAH
{ % return with stack untouched
  % output URL and associated lastaccessed fields
  doi empty.or.unknown
  {
    url empty.or.unknown
      { }
      {
          %% Use \urldef, outside \showURL, so that %nn, #, etc in URLs work
          %% correctly.  Put the actual URL on its own line to reduce the
          %% likelihood of BibTeX's nasty line wrapping after column 79.
          %% \url{} can undo this, but if that doesn't work for some reason
          %% the .bbl file would have to be repaired manually.
          "\urldef\tempurl%" writeln
          "\url{" url * "}" * writeln

          "\showURL{%" writeln
          lastaccessed empty.or.unknown
            { "" }
            { "Retrieved " lastaccessed * " from " * }
          if$
          "\tempurl}" * writeln
      }
      if$
  }
  { }
  if$
}

FUNCTION { output.year.check }
{ % warn if year empty, output top string and leave " YEAR<label>" on stack in mid-sentence
  year empty.or.unknown
     { "empty year in " cite$ * warning$
       write$
       " \bibinfo{year}{[n.d.]}"
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
     { write$
       " \bibinfo{year}{" year * "}"  *
       "\natexlab{" extra.label * "}" * *
       mid.sentence 'output.state :=
     }
  if$
}


FUNCTION { le }
{
  %% test whether first number is less than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 <= n2 then 1 else 0

  %% "DEBUG: le " cite$ * warning$
  > { #0 } { #1 } if$
}

FUNCTION { ge }
{
  %% test whether first number is greater than or equal to second number
  %% stack in:  n1 n2
  %% stack out: if n1 >= n2 then 1 else 0

  %% "DEBUG: ge " cite$ * warning$
  < { #0 } { #1 } if$
}

FUNCTION { is.leading.digit }
{
  %% test whether first character of string is a digit
  %% stack in:  string
  %% stack out: if first-char-is-digit then 1 else 0

  #1 #1 substring$                      % replace string by string[1:1]
  duplicate$                            % string[1:1] string[1:1]
  chr.to.int$
  "0" chr.to.int$ swap$ le              % "0" <= string[1:1] --> 0-or-1
  swap$                                 % 0-or-1 string[1:1]
  chr.to.int$
  "9" chr.to.int$ le                    % string[1:1} <= "9" --> 0-or-1
  and
}

FUNCTION { skip.digits }
{
  %% skip over leading digits in string
  %% stack in:  string
  %% stack out: rest-of-string leading-digits

  %% "DEBUG: enter skip.digits " cite$ * warning$

  %% dump.stack.1

  duplicate$
  't :=
  't.org :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.digits   t = [" t * "]" * warning$
    t is.leading.digit
      { t #2 t text.length$ #1 - substring$ }
      {
        t 'u :=
        ""
      }
    if$
    't :=
  }
  while$

  u                                                             % rest of string
  t.org #1 t.org text.length$ u text.length$ - substring$       % leading digits

  %% "DEBUG: t.org = [" t.org * "]" * warning$
  %% "DEBUG: u     = [" u * "]" * warning$

  %% dump.stack.2

  %% "DEBUG: leave skip.digits " cite$ * warning$
}

FUNCTION { skip.nondigits }
{
  %% skip over leading nondigits in string
  %% stack in:  string
  %% stack out: rest-of-string

  %% "DEBUG: enter skip.nondigits " cite$ * warning$

  't :=
  "" 'u :=

  { t text.length$ }
  {
    %% "=================DEBUG: skip.nondigits   t = [" t * "]" * warning$
    t is.leading.digit
      {
        t 'u :=
        ""
      }
      { t #2 t text.length$ #1 - substring$ }
    if$
    't :=
  }
  while$

  u                     % rest of string

  %% dump.stack.1
  %% "DEBUG: leave skip.nondigits " cite$ * warning$
}

FUNCTION { parse.next.number }
{
  %% stack in:  string
  %% stack out: rest-of-string next-numeric-part-of-string
  %% Example:
  %% stack in:  "123:1--123:59"
  %% stack out: ":1--123:59" "123"

  's :=
  s skip.nondigits 's :=
  s skip.digits
}

FUNCTION { reduce.pages.to.page.count }
{
  %% Stack in:  arbitrary-and-unused
  %% Stack out: unchanged
  %%
  %% For the new-style pagination with article number and numpages or
  %% pages, we expect to have BibTeX entries containing something like
  %%     articleno = "17",
  %%     pages     = "1--23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     numpages  = "23",
  %% with output "Article 17, 23 pages",
  %% or
  %%     articleno = "17",
  %%     pages     = "17:1--17:23",
  %% with output "Article 17, 23 pages",
  %%
  %% If articleno is missing or empty, then we should output "1--23",
  %% "23" (with a warning of a missing articleno), or "17:1--17:23",
  %% respectively.

  %% "DEBUG: enter reduce.pages.to.page.count " cite$ * warning$

  %% "DEBUG: pages = [" pages * "]" * warning$

  pages
  parse.next.number 'p1 :=
  parse.next.number 'p2 :=
  parse.next.number 'p3 :=
  parse.next.number 'page.count :=

  duplicate$
  empty.or.unknown
    {  }
    {
      duplicate$ "unexpected trailing garbage [" swap$ *
      "] after n:p1--n:p2 in pages = [" *
      pages *
      "] in " *
      cite$ *
      warning$
    }
  if$

  pop$

  %% "DEBUG: reduce.pages.to.page.count: "
  %% " p1 = " p1 * *
  %% " p2 = " p2 * *
  %% " p3 = " p3 * *
  %% " p4 = " page.count * *
  %% " in " cite$ * * warning$

  p1 p3 =   p2 "1" =   and   numpages empty.or.unknown   and
    { "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$ }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  p1 "1" =   p3 empty.or.unknown   and   numpages empty.or.unknown   and
    {
      p2 'page.count :=
      "INFO: reduced pages = [" pages * "] to numpages = [" * page.count * "]" * warning$
    }
    {
      numpages empty.or.unknown
        { pages }
        { numpages }
      if$
      'page.count :=
    }
  if$

  %% "DEBUG: leave reduce.pages.to.page.count " cite$ * warning$
}

FUNCTION { new.block.checkb }
{ % issue a new.block only if at least one of top two stack strings is not empty
  empty.or.unknown
  swap$ empty.or.unknown
  and
    'skip$
    'new.block
  if$
}

FUNCTION { field.or.null }
{ % convert empty value to null string, else return value
  duplicate$ empty.or.unknown
    { pop$ "" }
    'skip$
  if$
}



FUNCTION { emphasize }
{ % emphasize a non-empty top string on the stack
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

FUNCTION { comma }
{ % convert empty string to null string, or brace string and add trailing comma
  duplicate$ empty.or.unknown
    { pop$ "" }
    { "{" swap$ * "}," * }
  if$
}

FUNCTION { format.names }
{
  % Format bibliographical entries with the first author last name first,
  % and subsequent authors with initials followed by last name.
  % All names are formatted in this routine.

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 =
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        %NO: BAD ORDER: {"{" s nameptr "{ff~}{ll}{, jj}{, vv}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
        {"\bibinfo{person}{" s nameptr "{ff }{vv }{ll}{, jj}" format.name$ * "}" * 't := }
      if$
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * } % jrh: avoid spacing problems
                { " {and} " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { my.full.label }
{
  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    { s nameptr "{vv~}{ll}" format.name$ 't :=  % get the next name
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "others" =
                { " et~al\mbox{.}" * } % jrh: avoid spacing problems
                { " and " * t * } % from Chicago Manual of Style
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$

}

FUNCTION { format.names.fml }
{
  % Format names in "familiar" format, with first initial followed by
  % last name. Like format.names, ALL names are formatted.
  % jtb: The names are NOT put in small caps

  's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    {
      "\bibinfo{person}{" s nameptr "{ff~}{vv~}{ll}{, jj}" format.name$ * "}" * 't :=

      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "\bibinfo{person}{others}" =
                { " {et~al\mbox{.}}" * }
                { " {and} " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=          % nameptr += 1;
      namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

FUNCTION { format.authors }
{
  author empty.or.unknown
    { "" }
    {
      "\bibfield{author}{"
      author format.names add.period$ * "}" *} % jtb: add period if none before
  if$
}

FUNCTION { format.key }
{
  empty.or.unknown
    { key field.or.null }
    { "" }
  if$
}

FUNCTION { format.no.key }
{
  empty.or.unknown
    { "" }
    { "" }
  if$
}

FUNCTION { format.editors.fml }
{
  % Format editor names for use in the "in" types: inbook, incollection,
  % inproceedings: first initial, then last names. When editors are the
  % LABEL for an entry, then format.editor is used which lists editors
  % by last name first.

  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names.fml
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)" * }
        { " (Ed.)" * }
      if$
    }
  if$
}

FUNCTION { format.editors }
{ % format editor names for use in labels, last names first.
  editor empty.or.unknown
    { "" }
    {
      "\bibfield{editor}{"
      editor format.names
      *  "}" *
      editor num.names$ #1 >
        { " (Eds.)." * }
        { " (Ed.)." * }
      if$
    }
  if$
}

FUNCTION { format.articletitle }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\showarticletitle{" title * "}" * }
    % Use this for downcase title style:
    % { \showarticletitle{" title "t" change.case$ * "}" * }
  if$
}

FUNCTION { format.title }
{
  title empty.or.unknown
    { "" }
    % Use this to preserve lettercase in titles:
    { "\bibinfo{title}{" title * "}" * }
    % Use this for downcase title style:
    % { title "t" change.case$ }
  if$
}

FUNCTION { n.dashify }
{
  't :=
  ""
    { t empty.or.unknown not }
    {
      t #1 #1 substring$ "-" =
        {
          t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {
              { t #1 #1 substring$ "-" = }
              {
                "-" *
                t #2 global.max$ substring$ 't :=
              }
              while$
            }
          if$
        }
        {
          t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION { format.a.title.with.edition }
{
  "\bibinfo{booktitle}{"
  swap$ emphasize *
  edition empty.or.unknown
    'skip$
    { " (\bibinfo{edition}{" * edition "l" change.case$ *
      "} ed.)" * } % jtb: no parens for ed.
  if$
  "}" *
}

FUNCTION { format.btitle }
{ title format.a.title.with.edition }

FUNCTION { format.emphasize.booktitle }
{ booktitle format.a.title.with.edition }



FUNCTION { format.city }
{
  % jtb: if the preceding string (the title of the conference) is non-empty,
  % jtb: append the location, otherwise leave empty (so as to trigger the
  % jtb: error message in output.check

  duplicate$ empty.or.unknown
    { }
    {
      city empty.or.unknown location empty.or.unknown and
        {
          date empty.or.unknown
            { }
            { " (" * date * ")" * }
          if$
        }
        {
          location empty.or.unknown
            {
              date empty.or.unknown
                { " (" * city * ")" * }
                { " (" * city * ", " * date * ")" * }
              if$
            }
            {
              date empty.or.unknown
                { " (" * location * ")" * }
                { " (" * location * ", " * date * ")" * }
              if$
            }
          if$
        }
      if$
    }
  if$
}

FUNCTION { tie.or.space.connect }
{
  duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION { either.or.check }
{
  empty.or.unknown
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION { format.bvolume }
{
  % jtb: If there is a series, this is added and the volume trails after it.
  % jtb: Otherwise, "Vol" is Capitalized.

  volume empty.or.unknown
    { "" }
    {
      series empty.or.unknown
        { "Vol.~\bibinfo{volume}{" volume "}" * *}
        { "\bibinfo{series}{" series "}, " * *
          "Vol.~\bibinfo{volume}{" volume "}" * * *}
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.bvolume.noseries }
{
  volume empty.or.unknown
    { "" }
    { "Vol.~\bibinfo{volume}{" volume "}" * *
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION { format.series }
{
  series empty.or.unknown
    {""}
    {" \emph{(\bibinfo{series}{" * series "})}" *}
  if$
}

FUNCTION { format.number.series }
{
  volume empty.or.unknown
    {
      number empty.or.unknown
        {
          volume empty.or.unknown
          { "" }
          {
            series empty.or.unknown
              { "" }
              { " (\bibinfo{series}{" series * "})" * }
            if$
          }
          if$
        }                                       %    { series field.or.null }
        {
          output.state mid.sentence =
            { "Number" }                        % gnp - changed to mixed case always
            { "Number" }
          if$
          number tie.or.space.connect series empty.or.unknown
            { "there's a number but no series in " cite$ * warning$ }
            { " in \bibinfo{series}{" * series * "}" * }
          if$
        }
      if$
    }
    {
      ""
    }
  if$
}

FUNCTION { multi.page.check }
{
  't :=
  #0 'multiresult :=
    { multiresult not
      t empty.or.unknown not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
    { #1 'multiresult := }
    { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION { format.pages }
{
  pages empty.or.unknown
    { "" }
    { "\bibinfo{pages}{"
      pages multi.page.check
        { pages n.dashify } % gnp - removed () % jtb: removed pp.
        { pages }
      if$
      * "}" *
    }
  if$
}

FUNCTION { format.pages.check.without.articleno }
{ %% format pages field only if articleno is absent
  %% Stack out: pages-specification
  numpages missing$ pages missing$ and
    { "page numbers missing in both pages and numpages fields in " cite$ * warning$ }
    { }
  if$

  articleno empty.or.unknown eid empty.or.unknown and
    {
      pages missing$
        { numpages }
        { format.pages }
      if$
    }
    { "" }
  if$
}

FUNCTION { format.pages.check }
{
  pages empty.or.unknown
    { "page numbers missing in " cite$ * warning$ "" }
    { pages n.dashify }
  if$
}

FUNCTION { format.bookpages }
{
  bookpages empty.or.unknown
    { "" }
    { bookpages "book pages" tie.or.space.connect }
  if$
}

FUNCTION { format.named.pages }
{
  pages empty.or.unknown
    { "" }
    { format.pages "pages" tie.or.space.connect }
  if$
}

%
% Changed by Boris Veytsman, 2011-03-13
% Now the word "pages" is printed even if
% there field pages is not empty.
%

FUNCTION { format.page.count }
{
  page.count empty.or.unknown
    { "" }
    { "\bibinfo{numpages}{" page.count * "}~pages" * }
  if$
}

FUNCTION { format.articleno.numpages }
{
  %% There are seven possible outputs, depending on which fields are set.
  %%
  %% These four are handled here:
  %%
  %%     articleno, numpages, pages     -> "Article articleno-value, numpages-value pages"
  %%     articleno, numpages            -> "Article articleno-value, numpages-value pages"
  %%     articleno, pages               -> "Article articleno-value, reduced-pages-value pages"
  %%     articleno                      -> "Article articleno-value" and warn about missing numpages
  %%
  %% The remaining three have already been handled by
  %% format.pages.check.without.articleno:
  %%
  %%     numpages, pages                -> "pages-value"
  %%     numpages                       -> "numpages-value"
  %%     pages                          -> "pages-value"
  %%
  %% We no longer issue warninig when missing articleno, but having numpages

  articleno empty.or.unknown eid empty.or.unknown and
    {
%%      numpages empty.or.unknown
%%        { }
%%        { "numpages field, but no articleno or eid field, in "
%%          cite$ * warning$ }
%%      if$
      ""
    }
    {
      numpages empty.or.unknown
        {
          pages empty.or.unknown
            {
              "articleno or eid, but no pages or numpages field in "
                 cite$ * warning$
              "" 'page.count :=
            }
            { reduce.pages.to.page.count }
          if$
        }
        { numpages 'page.count := }
      if$

      %% The Article number is now handled in format.day.month.year because
      %% ACM prefers the style "Digital Libraries 12, 3, Article 5 (July 2008)"
      %% over "Digital Libraries 12, 3 (July 2008), Article 5"
      %% format.articleno output
      format.page.count
    }
  if$
}

FUNCTION {calc.format.page.count}
{
  numpages empty.or.unknown
   {
     pages empty.or.unknown
        {
        "" 'page.count :=
        }
        { reduce.pages.to.page.count }
     if$
   }
   { numpages 'page.count := }
  if$
  format.page.count
}


FUNCTION { journal.canon.abbrev }
{
  % Returns a canonical abbreviation for 'journal', or else 'journal'
  % unchanged.
  journal "ACM Computing Surveys"                                                                       = { "Comput. Surveys"                                 } {
  journal "{ACM} Computing Surveys"                                                                     = { "Comput. Surveys"                                 } {
  journal "ACM Transactions on Mathematical Software"                                                   = { "ACM Trans. Math. Software"                       } {
  journal "{ACM} Transactions on Mathematical Software"                                                 = { "ACM Trans. Math. Software"                       } {
  journal "ACM SIGNUM Newsletter"                                                                       = { "ACM SIGNUM Newslett."                            } {
  journal "ACM {SIGNUM} Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} SIGNUM Newsletter"                                                                     = { "ACM SIGNUM Newslett."                            } {
  journal "{ACM} {SIGNUM} Newsletter"                                                                   = { "ACM SIGNUM Newslett."                            } {
  journal "American Journal of Sociology"                                                               = { "Amer. J. Sociology"                              } {
  journal "American Mathematical Monthly"                                                               = { "Amer. Math. Monthly"                             } {
  journal "American Mathematical Society Translations"                                                  = { "Amer. Math. Soc. Transl."                        } {
  journal "Applied Mathematics and Computation"                                                         = { "Appl. Math. Comput."                             } {
  journal "British Journal of Mathematical and Statistical Psychology"                                  = { "Brit. J. Math. Statist. Psych."                  } {
  journal "Bulletin of the American Mathematical Society"                                               = { "Bull. Amer. Math. Soc."                          } {
  journal "Canadian Mathematical Bulletin"                                                              = { "Canad. Math. Bull."                              } {
  journal "Communications of the ACM"                                                                   = { "Commun. ACM"                                     } {
  journal "Communications of the {ACM}"                                                                 = { "Commun. ACM"                                     } {
  journal "Computers and Structures"                                                                    = { "Comput. \& Structures"                           } {
  journal "Contemporary Mathematics"                                                                    = { "Contemp. Math."                                  } {
  journal "Crelle's Journal"                                                                            = { "Crelle's J."                                     } {
  journal "Giornale di Mathematiche"                                                                    = { "Giorn. Mat."                                     } {
  journal "IEEE Transactions on Aerospace and Electronic Systems"                                       = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "{IEEE} Transactions on Aerospace and Electronic Systems"                                     = { "IEEE Trans. Aerospace Electron. Systems"         } {
  journal "IEEE Transactions on Automatic Control"                                                      = { "IEEE Trans. Automat. Control"                    } {
  journal "{IEEE} Transactions on Automatic Control"                                                    = { "IEEE Trans. Automat. Control"                    } {
  journal "IEEE Transactions on Computers"                                                              = { "IEEE Trans. Comput."                             } {
  journal "{IEEE} Transactions on Computers"                                                            = { "IEEE Trans. Comput."                             } {
  journal "IMA Journal of Numerical Analysis"                                                           = { "IMA J. Numer. Anal."                             } {
  journal "{IMA} Journal of Numerical Analysis"                                                         = { "IMA J. Numer. Anal."                             } {
  journal "Information Processing Letters"                                                              = { "Inform. Process. Lett."                          } {
  journal "International Journal for Numerical Methods in Engineering"                                  = { "Internat. J. Numer. Methods Engrg."              } {
  journal "International Journal of Control"                                                            = { "Internat. J. Control"                            } {
  journal "International Journal of Supercomputing Applications"                                        = { "Internat. J. Supercomputing Applic."             } {
  journal "Journal of Computational Physics"                                                            = { "J. Comput. Phys."                                } {
  journal "Journal of Computational and Applied Mathematics"                                            = { "J. Comput. Appl. Math."                          } {
  journal "Journal of Computer and System Sciences"                                                     = { "J. Comput. System Sci."                          } {
  journal "Journal of Mathematical Analysis and Applications"                                           = { "J. Math. Anal. Appl."                            } {
  journal "Journal of Mathematical Physics"                                                             = { "J. Math. Phys."                                  } {
  journal "Journal of Parallel and Distributed Computing"                                               = { "J. Parallel and Distrib. Comput."                } {
  journal "Journal of Research of the National Bureau of Standards"                                     = { "J. Res. Nat. Bur. Standards"                     } {
  journal "Journal of VLSI and Computer Systems"                                                        = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of {VLSI} and Computer Systems"                                                      = { "J. VLSI Comput. Syst."                           } {
  journal "Journal of the ACM"                                                                          = { "J. ACM"                                          } {
  journal "Journal of the American Statistical Association"                                             = { "J. Amer. Statist. Assoc."                        } {
  journal "Journal of the Institute of Mathematics and its Applications"                                = { "J. Inst. Math. Appl."                            } {
  journal "Journal of the Society for Industrial and Applied Mathematics"                               = { "J. Soc. Indust. Appl. Math."                     } {
  journal "Journal of the Society for Industrial and Applied Mathematics, Series B, Numerical Analysis" = { "J. Soc. Indust. Appl. Math. Ser. B Numer. Anal." } {
  journal "Linear Algebra and its Applications"                                                         = { "Linear Algebra Appl."                            } {
  journal "Mathematica Scandinavica"                                                                    = { "Math. Scand."                                    } {
  journal "Mathematical Tables and Other Aids to Computation"                                           = { "Math. Tables Aids Comput."                       } {
  journal "Mathematics of Computation"                                                                  = { "Math. Comp."                                     } {
  journal "Mathematische Annalen"                                                                       = { "Math. Ann."                                      } {
  journal "Numerische Mathematik"                                                                       = { "Numer. Math."                                    } {
  journal "Pacific Journal of Mathematics"                                                              = { "Pacific J. Math."                                } {
  journal "Parallel Computing"                                                                          = { "Parallel Comput."                                } {
  journal "Philosophical Magazine"                                                                      = { "Philos. Mag."                                    } {
  journal "Proceedings of the American Mathematical Society"                                            = { "Proc. Amer. Math. Soc."                          } {
  journal "Proceedings of the IEEE"                                                                     = { "Proc. IEEE"                                      } {
  journal "Proceedings of the {IEEE}"                                                                   = { "Proc. IEEE"                                      } {
  journal "Proceedings of the National Academy of Sciences of the USA"                                  = { "Proc. Nat. Acad. Sci. U. S. A."                  } {
  journal "Quarterly Journal of Mathematics, Oxford, Series (2)"                                        = { "Quart. J. Math. Oxford Ser. (2)"                 } {
  journal "Quarterly of Applied Mathematics"                                                            = { "Quart. Appl. Math."                              } {
  journal "Review of the International Statisical Institute"                                            = { "Rev. Inst. Internat. Statist."                   } {
  journal "SIAM Journal on Algebraic and Discrete Methods"                                              = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "{SIAM} Journal on Algebraic and Discrete Methods"                                            = { "SIAM J. Algebraic Discrete Methods"              } {
  journal "SIAM Journal on Applied Mathematics"                                                         = { "SIAM J. Appl. Math."                             } {
  journal "{SIAM} Journal on Applied Mathematics"                                                       = { "SIAM J. Appl. Math."                             } {
  journal "SIAM Journal on Computing"                                                                   = { "SIAM J. Comput."                                 } {
  journal "{SIAM} Journal on Computing"                                                                 = { "SIAM J. Comput."                                 } {
  journal "SIAM Journal on Matrix Analysis and Applications"                                            = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "{SIAM} Journal on Matrix Analysis and Applications"                                          = { "SIAM J. Matrix Anal. Appl."                      } {
  journal "SIAM Journal on Numerical Analysis"                                                          = { "SIAM J. Numer. Anal."                            } {
  journal "{SIAM} Journal on Numerical Analysis"                                                        = { "SIAM J. Numer. Anal."                            } {
  journal "SIAM Journal on Scientific and Statistical Computing"                                        = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "{SIAM} Journal on Scientific and Statistical Computing"                                      = { "SIAM J. Sci. Statist. Comput."                   } {
  journal "SIAM Review"                                                                                 = { "SIAM Rev."                                       } {
  journal "{SIAM} Review"                                                                               = { "SIAM Rev."                                       } {
  journal "Software Practice and Experience"                                                            = { "Software Prac. Experience"                       } {
  journal "Statistical Science"                                                                         = { "Statist. Sci."                                   } {
  journal "The Computer Journal"                                                                        = { "Comput. J."                                      } {
  journal "Transactions of the American Mathematical Society"                                           = { "Trans. Amer. Math. Soc."                         } {
  journal "USSR Computational Mathematics and Mathematical Physics"                                     = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "{USSR} Computational Mathematics and Mathematical Physics"                                   = { "U. S. S. R. Comput. Math. and Math. Phys."       } {
  journal "Zeitschrift fur Angewandte Mathematik und Mechanik"                                          = { "Z. Angew. Math. Mech."                           } {
  journal "Zeitschrift fur Angewandte Mathematik und Physik"                                            = { "Z. Angew. Math. Phys."                           } {
  journal
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
  } if$ } if$ } if$ } if$ } if$ } if$ } if$ } if$
}

FUNCTION { format.journal.volume.number.day.month.year }
{
  % By Young (and Spencer)
  % GNP - fixed bugs with missing volume, number, and/or pages
  %
  % Format journal, volume, number, pages for article types.
  %
  journal empty.or.unknown
    { "no journal in " cite$ * warning$ "" }
    { "\bibinfo{journal}{"
      journal.canon.abbrev emphasize *
      "}" * }
  if$

  number empty.or.unknown
    {
      volume empty.or.unknown
        { "no number and no volume in " cite$ * warning$ "" * }
        { " " * " \bibinfo{volume}{" * volume * "}" * }
      if$
    }
    {
      volume empty.or.unknown
        {
          "unusual to have number, but no volume, for " cite$ * warning$
          " \bibinfo{number}{" * number * "}" *
        }
        { " \bibinfo{volume}{" * volume  * "}, \bibinfo{number}{" *
          number * "}" *}
      if$
    }
  if$
  after.block 'output.state :=

  % Sometimes proceedings are published in journals
  % In this case we do not want to put year, day and month here

  type$ "inproceedings" =
    { }
    {format.day.month.year * }
  if$
}

FUNCTION { format.chapter.pages }
{
  chapter empty.or.unknown
    'format.pages
    { type empty.or.unknown
        { "Chapter" } % gnp - changed to mixed case
        { type "t" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty.or.unknown
        {"page numbers missing in " cite$ * warning$} % gnp - added check
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION { format.in.emphasize.booktitle }
{ % jtb: format for collections or proceedings not appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In " format.emphasize.booktitle * }
  if$
}

FUNCTION { format.in.booktitle }
{ % jtb: format for proceedings appearing in a journal
  booktitle empty.or.unknown
  { "" }
  { "In \bibinfo{booktitle}{" booktitle * "}" * }
  if$
}

FUNCTION { format.in.ed.booktitle }
{
  booktitle empty.or.unknown
  { "" }
  { editor empty.or.unknown
    { "In " format.emphasize.booktitle * }
                % jtb: swapped editor location
    { "In " format.emphasize.booktitle * ", " * format.editors.fml * }
    if$
  }
  if$
}

FUNCTION { format.thesis.type }
{ % call with default type on stack top
  type empty.or.unknown
    'skip$    % use default type
    {
      pop$    % discard default type
      % NO: it is silly to have to brace protect every degree type!:  type "t" change.case$
      type
    }
  if$
}

FUNCTION { format.tr.number }
{
  "\bibinfo{type}{"
  type empty.or.unknown
    { "{T}echnical {R}eport" }
    'type
  if$
  "}" * *
  number empty.or.unknown
    { "t" change.case$ }
    %% LOOKS BAD: { "." * number tie.or.space.connect }
    %% Prefer "Research report RJ687." to "Research report. RJ687."
    { number tie.or.space.connect }
  if$
}

FUNCTION { format.advisor }
{
  advisor empty.or.unknown
    { "" }
    { "Advisor(s) " advisor * }
  if$
}

FUNCTION { format.article.crossref }
{ "See"
  "\citeN{" * crossref * "}" *
}

FUNCTION { format.crossref.editor }
{
  editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al\mbox{.}" * }         % jrh: avoid spacing problems
    { #2 <
    'skip$
    { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
        { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
        { " and " * editor #2 "{vv~}{ll}" format.name$ * }
      if$
    }
      if$
    }
  if$
}

FUNCTION { format.book.crossref }
{
  volume empty.or.unknown
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Volume" volume tie.or.space.connect % gnp - changed to mixed case
      " of " *
    }
  if$
  editor empty.or.unknown
  editor field.or.null author field.or.null =
  or
    { key empty.or.unknown
    { series empty.or.unknown
        { "need editor, key, or series for " cite$ * " to crossref " *
          crossref * warning$
          "" *
        }
        { series emphasize * }
      if$
    }
    { key * }
      if$
    }
    { format.crossref.editor * }
  if$
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.incoll.inproc.crossref }
{ "See"
  " \citeN{" * crossref * "}" *
}

FUNCTION { format.lab.names }
{
  % format.lab.names:
  %
  % determines "short" names for the abbreviated author information.
  % "Long" labels are created in calc.label, using the routine my.full.label
  % to format author and editor fields.
  %
  % There are 4 cases for labels.   (n=3 in the example)
  % a) one author             Foo
  % b) one to n               Foo, Bar and Baz
  % c) use of "and others"    Foo, Bar et al.
  % d) more than n            Foo et al.

  's :=
  s num.names$ 'numnames :=
  numnames #2 >    % change number to number of others allowed before
                   % forcing "et al".
    { s #1 "{vv~}{ll}" format.name$ " et~al\mbox{.}" * } % jrh: \mbox{} added
    {
      numnames #1 - 'namesleft :=
      #2 'nameptr :=
      s #1 "{vv~}{ll}" format.name$
        { namesleft #0 > }
        { nameptr numnames =
            { s nameptr "{ff }{vv }{ll}{ jj}" format.name$ "others" =
                { " et~al\mbox{.}" * }          % jrh: avoid spacing problems
                { " and " * s nameptr "{vv~}{ll}" format.name$ * }
              if$
            }
            { ", " * s nameptr "{vv~}{ll}" format.name$ * }
          if$
          nameptr #1 + 'nameptr :=
          namesleft #1 - 'namesleft :=
        }
      while$
    }
  if$
}

FUNCTION { author.key.label }
{
  author empty.or.unknown
    { key empty.or.unknown
          { "no key, author in " cite$ * warning$
            cite$ #1 #3 substring$ }
         'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if editor is null.
  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "no key, editor or organization in " cite$ * warning$
              cite$ #1 #3 substring$ }
            'key
          if$
        }
        { organization }
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION { author.editor.key.label }
{
  author empty.or.unknown
    { editor empty.or.unknown
          { key empty.or.unknown
               { "no key, author, or editor in " cite$ * warning$
                 cite$ #1 #3 substring$ }
             'key
           if$
         }
          { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION { author.editor.key.organization.label }
{ % added - gnp. Provide label formatting by organization if author is null.
  author empty.or.unknown
    { editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
               { "no key, author, editor or organization in " cite$ * warning$
                 cite$ #1 #3 substring$ }
               'key
              if$
            }
            { organization }
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

% Calculate label and leave it on stack
FUNCTION { calc.basic.label }
{
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.key.organization.label
        { type$ "manual" =
            'author.editor.key.organization.label
            'author.key.label
          if$
        }
      if$
    }
  if$
  duplicate$
  year empty.or.unknown
    { "[n.d.]" }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  *
  'basic.label.year :=
}

FUNCTION { calc.label }
{
  % Changed - GNP. See also author.editor.organization.sort, editor.organization.sort
  % Form label for BibTeX entry. The classification of which fields are used
  % for which type of entry (book, inbook, etc.) are taken from alpha.bst.
  % The change here from newapa is to also include organization as a
  % citation label if author or editor is missing.

  calc.basic.label

  author empty.or.unknown  % generate the full label citation information.
    {
      editor empty.or.unknown
        {
          organization empty.or.unknown
            {
              key empty.or.unknown
                {
                  "no author, editor, organization, or key in " cite$ * warning$
                  "??"
                }
                { key }
              if$
            }
            { organization }
          if$
        }
        { editor my.full.label }
      if$
    }
    { author my.full.label }
  if$

  % leave label on the stack, to be popped when required.

  "}{" * swap$ * "}{" *
  %  year field.or.null purify$ #-1 #4 substring$ *
  %
  % save the year for sort processing afterwards (adding a, b, c, etc.)
  %
  year empty.or.unknown
    { "[n.d.]" }
    { year field.or.null purify$ #-1 #4 substring$}
  if$
  'label.year :=
}


FUNCTION { output.bibitem }
{
  newline$
  "\bibitem[\protect\citeauthoryear{" write$
  calc.label write$
  sort.year write$
  "}]%" writeln
  "        {" write$
  cite$ write$
  "}" writeln
  ""
  before.all 'output.state :=
}


FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint }
{ % enter and return with stack empty
  %% We switch now from buffered output to output of complete lines, so
  %% that the Issue .. URL data have their own lines, and are less likely
  %% to be line-wrapped by BibTeX's short-sighted algorithm, which wraps
  %% lines longer than 79 characters, backtracking to what it thinks is
  %% a break point in the string.  Any such wrapping MUST be undone to
  %% prevent percent-newline from appearing in DOIs and URLs.  The
  %% output data are intentionally wrapped in \showxxx{} macros at
  %% beginning of line, and that supply their own punctuation (if they
  %% are not defined to suppress output entirely), to make it easier for
  %% other software to recover them from .bbl files.
  %%
  %% It also makes it possible to later change the macro definitions
  %% to suppress particular output values, or alter their appearance.
  %%
  %% Note that it is possible for theses, technical reports, and
  %% manuals to have ISBNs, and anything that has an ISBN may also
  %% have an ISSN.  When there are no values for these keys, there
  %% is no output generated for them here.

  "\newblock" writeln
  after.block 'output.state :=

  output.issue
  output.isbn
  output.coden  % CODEN is functionally like ISSN, so output them sequentially
  output.issn
  output.lccn
  output.doi    % DOI is ALWAYS last according to CrossRef DOI documentation
  output.eprint
  output.url    % but ACM wants URL last
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note
    }
  if$
  ""
}

FUNCTION { output.issue.doi.coden.isxn.lccn.url.eprint.note.check }
{ % enter with stack empty, return with empty string on stack
  output.issue.doi.coden.isxn.lccn.url.eprint
  note empty.or.unknown
    { }
    {
      "\newblock" writeln
      output.note.check
    }
  if$
  ""
}

FUNCTION { article }
{
  output.bibitem

  author empty.or.unknown
    {
      editor empty.or.unknown
        { "neither author and editor supplied for " cite$ * warning$ }
        { format.editors "editor" output.check }
      if$
    }
    { format.authors "author" output.check }
  if$

  author format.no.key output       % added
  output.year.check                 % added
  new.block
  format.articletitle "title" output.check
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$

  crossref missing$
    { format.journal.volume.number.day.month.year output}
    {
      "cross reference in @Article{...} is unusual" warning$
      format.article.crossref output.nonnull
    }
  if$

  format.pages.check.without.articleno output
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { book }
{
  output.bibitem
  author empty.or.unknown
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check       % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      fin.sentence
      pages empty.or.unknown
        { format.bookpages }    % use bookpages when pages empty
        { format.pages.check "pages" tie.or.space.connect }
      if$
      output
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { booklet }
{
  output.bibitem
  format.authors output
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title "title" output.check
  new.block
    howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inbook }
{
  output.bibitem
  author empty.or.unknown
    { format.editors
      "author and editor" output.check
    }
    { format.authors output.nonnull
      crossref missing$
    { "author and editor" editor either.or.check }
    'skip$
      if$
    }
  if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence              % jtb: start a new sentence for series/volume
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check    % jtb: require address
      format.bookpages output
      format.chapter.pages
      "chapter and pages" output.check  % jtb: moved from before publisher
    }
    {
      format.bookpages output
      format.chapter.pages "chapter and pages" output.check
      new.block
      format.book.crossref output.nonnull
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { incollection }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output       % added
  output.year.check              % added
  new.block
  format.articletitle "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence                % jtb: start a new sentence for series/volume
      format.bvolume output
      format.number.series output
      new.sentence
      publisher "publisher" bibinfo.output.check
      address "address" bibinfo.output.check      % jtb: require address
      format.bookpages output
      format.chapter.pages output % gnp - was special.output.nonnull
                                  % left out comma before page numbers
                                  % jtb: moved from before publisher
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { inproceedings }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  new.block
  format.articletitle "title" output.check
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output.dot.space }
  if$
  crossref missing$
    {
      journal missing$          % jtb: proceedings appearing in journals
        { format.in.emphasize.booktitle format.city "booktitle"  output.check.dot.space
          format.series output.removenospace
          format.editors.fml output % BV 2011/09/27 Moved dot to comma
          format.bvolume.noseries output
          new.sentence
          organization output
          publisher "publisher" bibinfo.output.check % jtb: require publisher (?)
          address "address" bibinfo.output.check  % jtb: require address
          format.bookpages output
        }
        {
           format.in.booktitle format.city "booktitle" output.check
           format.editors.fml output
           new.sentence
           format.journal.volume.number.day.month.year output
        }
      if$
      format.articleno output
      format.pages.check.without.articleno output
    }
    {
      format.incoll.inproc.crossref output.nonnull
      format.articleno output
      format.pages.check.without.articleno output
    }
  if$
  format.articleno.numpages output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { conference } { inproceedings }

FUNCTION { manual }
{
  output.bibitem
  author empty.or.unknown
    { editor empty.or.unknown
      { organization "organization" output.check
        organization format.key output }  % if all else fails, use key
      { format.editors "author and editor" output.check }
      if$
    }
    { format.authors output.nonnull }
    if$
  output.year.check                 % added
  new.block
  format.btitle "title" output.check
  organization address new.block.checkb
  % jtb: back to normal style: organization, address
  organization "organization" output.check
  address output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { mastersthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Master's\ thesis}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { misc }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output            % added
  output.year.check                   % added
  title howpublished new.block.checkb
  format.title output
  new.block
  howpublished empty.or.unknown
    { }
    { "\bibinfo{howpublished}{" howpublished "}" * * output }
  if$
  "" output.nonnull.dot.space
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { online } { manual }

FUNCTION { game } { manual }

FUNCTION { artifactsoftware } { manual }

FUNCTION { artifactdataset } { manual }

FUNCTION { software } { manual }

FUNCTION { dataset } { manual }

FUNCTION { phdthesis }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added
  output.year.check                 % added
  new.block
  format.title emphasize "title" output.check  % NB: ACM style requires emphasized thesis title
  new.block
  "\bibinfo{thesistype}{Ph.D. Dissertation}" format.thesis.type output
  new.sentence
  school "school" bibinfo.output.check
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  new.block
  format.advisor output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION {format.date}
{ year empty.or.unknown
    { month empty.or.unknown
        {
          ""                    % output empty date if year/month both empty
          day empty.or.unknown
            {  }
            { "there's a day but no month or year in " cite$ * warning$ }
          if$
        }
        { "there's a month but no year in " cite$ * warning$
          month
          day empty.or.unknown
            { }
            { " " * day * }
          if$
        }
      if$
    }
    { month empty.or.unknown
        {
          year                  % output only year if month empty
          day empty.or.unknown
            {  }
            { "there's a day and year but no month in " cite$ * warning$ }
          if$
        }
        {
          month " " *
          day empty.or.unknown
            { }
            { day * ", " * }
          if$
          year *
        }
      if$
    }
  if$
}

FUNCTION {new.block.checka}
{
  empty.or.unknown
    'skip$
    'new.block
  if$
}

FUNCTION { periodical }
{
  output.bibitem
  editor empty.or.unknown
    { organization output }
    { format.editors output.nonnull }
  if$
  new.block
  output.year.check
  new.sentence
  format.articletitle "title" output.check
  format.journal.volume.number.day.month.year output
  calc.format.page.count output
  fin.entry
}

FUNCTION { proceedings }
{
  output.bibitem
  editor empty.or.unknown
    { organization output
      organization format.key output }  % gnp - changed from author format.key
    { format.editors output.nonnull }
  if$
  % author format.key output             % gnp - removed (should be either
  %                                        editor or organization
  output.year.check                    % added (newapa)
  new.block
  format.btitle format.city "title" output.check        % jtb: added city
  new.sentence
  format.bvolume output
  format.number.series output
  new.sentence
  organization output
  % jtb: normal order: publisher, address
  publisher empty.or.unknown
     { }
     { "\bibinfo{publisher}{" publisher * "}" * output }
  if$
  address empty.or.unknown
     { }
     { "\bibinfo{address}{" address * "}" * output }
  if$
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { collection } { proceedings }

FUNCTION { techreport }
{
  output.bibitem
  format.authors "author" output.check
  author format.key output             % added
  output.year.check                    % added
  new.block
  format.btitle "title" output.check
  new.block
%   format.tr.number output               % jtb: moved month ...
  format.tr.number output new.sentence    % Gerry  - need dot 2011/09/28
  institution "institution" bibinfo.output.check
  address empty.or.unknown
    { }
    { "\bibinfo{address}{" address "}" * * output }
  if$
  new.sentence
  format.named.pages output
  % ACM omits year at end in transactions style
  % format.day.month.year output.nonnull.dot.space  % jtb: ... to here (no parens)
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note
  fin.entry
}

FUNCTION { unpublished }
{
  output.bibitem
  format.authors
  "author" output.check
  author format.key output              % added
  output.year.check                     % added
  new.block
  format.title "title" output.check
  fin.sentence
  output.day.month.year                 % UTAH
  calc.format.page.count output
  fin.block
  output.issue.doi.coden.isxn.lccn.url.eprint.note.check
  fin.entry
}

FUNCTION { default.type } { misc }

%%% ACM journal-style month definitions: full name if 1--5 letters, else
%%% abbreviation of 3 or 4 characters and a dot

MACRO {jan}             {"Jan."}

MACRO {feb}             {"Feb."}

MACRO {mar}             {"March"}

MACRO {apr}             {"April"}

MACRO {may}             {"May"}

MACRO {jun}             {"June"}

MACRO {jul}             {"July"}

MACRO {aug}             {"Aug."}

MACRO {sep}             {"Sept."}

MACRO {oct}             {"Oct."}

MACRO {nov}             {"Nov."}

MACRO {dec}             {"Dec."}



READ

FUNCTION { sortify }
{
  purify$
  "l" change.case$
}

FUNCTION { chop.word }
{
  's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION { sort.format.names }
{
  's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
          { "   " * }
         'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
          { " et~al" * }
          { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION { sort.format.title }
{
  't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION { author.sort }
{
  author empty.or.unknown
    { key empty.or.unknown
         { "to sort, need author or key in " cite$ * warning$
           "" }
         { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { author.editor.sort }
{
  author empty.or.unknown
    {
      editor empty.or.unknown
         {
           key empty.or.unknown
             { "to sort, need author, editor, or key in " cite$ * warning$
               ""
             }
             { key sortify }
           if$
         }
         { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { editor.organization.sort }
{
  % added - GNP. Stack editor or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  editor empty.or.unknown
    { organization empty.or.unknown
        { key empty.or.unknown
            { "to sort, need editor, organization, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { organization sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION { author.editor.organization.sort }
{
  % added - GNP. Stack author or organization for sorting (from alpha.bst).
  % Unlike alpha.bst, we need entire names, not abbreviations

  author empty.or.unknown
    {
      editor empty.or.unknown
        { organization empty.or.unknown
            { key empty.or.unknown
                { "to sort, need author, editor, or key in " cite$ * warning$
                ""
                }
                { key sortify }
              if$
            }
            { organization sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION { presort }
{
  % Presort creates the bibentry's label via a call to calc.label, and then
  % sorts the entries based on entry type. Chicago.bst adds support for
  % including organizations as the sort key; the following is stolen from
  % alpha.bst.

  calc.label
  basic.label.year
  swap$
  "    "
  swap$
  * *
  "    "
  *
  sortify
  year field.or.null purify$ #-1 #4 substring$ * % add year
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
  type$ "article" =
  or
    'author.editor.sort
    { type$ "proceedings" =
      type$ "periodical" =
      or
        'editor.organization.sort
        { type$ "manual" =
            'author.editor.organization.sort
            'author.sort
          if$
        }
      if$
    }
  if$
  #1 entry.max$ substring$        % added for newapa
  'sort.label :=                  % added for newapa
  sort.label                      % added for newapa
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}



ITERATE { presort }

SORT             % by label, year, author/editor, title

% From plainnat.bst
STRINGS { longest.label }

INTEGERS { longest.label.width number.label }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
  #0 'number.label :=
}



FUNCTION { initialize.extra.label.stuff }
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION { forward.pass }
{
  % Pass through all entries, comparing current entry to last one.
  % Need to concatenate year to the stack (done by calc.label) to determine
  % if two entries are the same (see presort)

  last.label
  calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
  #1 entry.max$ substring$ =     % are they equal?
     { last.extra.num #1 + 'last.extra.num :=
       last.extra.num int.to.chr$ 'extra.label :=
     }
     { "a" chr.to.int$ 'last.extra.num :=
       "" 'extra.label :=
       calc.basic.label year field.or.null purify$ #-1 #4 substring$ * % add year
       #1 entry.max$ substring$ 'last.label := % assign to last.label
     }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION { reverse.pass }
{
  next.extra "b" =
    { "a" 'extra.label := }
     'skip$
  if$
  label.year extra.label * 'sort.year :=
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}
EXECUTE {initialize.longest.label}


ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION { bib.sort.order }
{
  sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE { bib.sort.order }

SORT             % by sort.label, year, title --- giving final bib. order.

FUNCTION { begin.bib }
{
  %% Set to #0 show 13-digit ISBN in preference to 10-digit ISBN.
  %% Set to #1 to show both 10-digit and 13-digit ISBNs.
  #1 'show-isbn-10-and-13 :=

  "%%% -*-BibTeX-*-" writeln
  "%%% Do NOT edit. File created by BibTeX with style" writeln
  "%%% ACM-Reference-Format-Journals [18-Jan-2012]." writeln
  "" writeln

  preamble$ empty.or.unknown
    'skip$
    { preamble$ writeln }
  if$
  "\begin{thebibliography}{" number.label int.to.str$ * "}" * writeln
  ""                                                                         writeln
  "%%% ====================================================================" writeln
  "%%% NOTE TO THE USER: you can override these defaults by providing"       writeln
  "%%% customized versions of any of these macros before the \bibliography"  writeln
  "%%% command.  Each of them MUST provide its own final punctuation,"       writeln
  "%%% except for \shownote{}, \showDOI{}, and \showURL{}.  The latter two"  writeln
  "%%% do not use final punctuation, in order to avoid confusing it with"    writeln
  "%%% the Web address."                                                     writeln
  "%%%"                                                                      writeln
  "%%% To suppress output of a particular field, define its macro to expand" writeln
  "%%% to an empty string, or better, \unskip, like this:"                   writeln
  "%%%"                                                                      writeln
  "%%% \newcommand{\showDOI}[1]{\unskip}   % LaTeX syntax"                   writeln
  "%%%"                                                                      writeln
  "%%% \def \showDOI #1{\unskip}           % plain TeX syntax"               writeln
  "%%%"                                                                      writeln
  "%%% ====================================================================" writeln
  ""                                                                         writeln

  %% ACM publications do not use CODEN, ISSN, and LCCN data, so their default
  %% macro wrappers expand to \unskip, discarding their values and unwanted
  %% space.
  %%
  %% For other publications, prior definitions like these may be useful:
  %%
  %%     Plain TeX:
  %%         \def \showCODEN     #1{CODEN #1.}
  %%         \def \showISSN      #1{ISSN #1.}
  %%         \def \showLCCN      #1{LCCN #1.}
  %%
  %%     LaTeX:
  %%         \newcommand{\showCODEN}[1]{CODEN #1.}
  %%         \newcommand{\showISSN}[1]#1{ISSN #1.}
  %%         \newcommand{\showLCCN}[1]{LCCN #1.}

  "\ifx \showCODEN    \undefined \def \showCODEN     #1{\unskip}     \fi" writeln
  "\ifx \showDOI      \undefined \def \showDOI       #1{#1}\fi" writeln
  % ACM styles omit ISBNs, but they can be included by suitable definitions of
  % \showISBNx and \showISBNxiii before the .bbl file is read
  "\ifx \showISBNx    \undefined \def \showISBNx     #1{\unskip}     \fi" writeln
  "\ifx \showISBNxiii \undefined \def \showISBNxiii  #1{\unskip}     \fi" writeln
  "\ifx \showISSN     \undefined \def \showISSN      #1{\unskip}     \fi" writeln
  "\ifx \showLCCN     \undefined \def \showLCCN      #1{\unskip}     \fi" writeln
  "\ifx \shownote     \undefined \def \shownote      #1{#1}          \fi" writeln % NB: final period supplied by add.period$ above
  "\ifx \showarticletitle \undefined \def \showarticletitle #1{#1}   \fi" writeln
  "\ifx \showURL      \undefined \def \showURL       {\relax}        \fi" writeln
  "% The following commands are used for tagged output and should be " writeln
  "% invisible to TeX" writeln
  "\providecommand\bibfield[2]{#2}" writeln
  "\providecommand\bibinfo[2]{#2}" writeln
  "\providecommand\natexlab[1]{#1}" writeln
  "\providecommand\showeprint[2][]{arXiv:#2}" writeln
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION { end.bib }
{
  newline$
  "\end{thebibliography}"
  writeln
}

EXECUTE {end.bib}


==> vldb26-revision/data/4080/cagra/bigann-k1.txt <==
k_iter,throughput,recall
1,4.2062e+06,0.3216
2,4.3888e+06,0.4553
4,3.18368e+06,0.6389
8,2.0841e+06,0.8146
16,1.21367e+06,0.9229
32,670381,0.9757
64,355643,0.9941
128,182895,0.9986
256,95201.8,0.9998
512,50537.7,0.9999


==> vldb26-revision/data/4080/cagra/bigann-k10.txt <==
k_iter,throughput,recall
16,1.21645e+06,0.87126
32,24785,0.94942
64,34430.4,0.98458
128,33987.8,0.99635
256,20866.8,0.9992
512,15826.9,0.99986


==> vldb26-revision/data/4080/cagra/bigann-k100.txt <==
k_iter,throughput,recall
128,182354,0.979796
256,31693.3,0.995037
512,21331.3,0.999033


==> vldb26-revision/data/4080/cagra/bigann-k50.txt <==
k_iter,throughput,recall
64,355049,0.96033
128,31888.6,0.98843
256,29017.9,0.997354
512,18234.7,0.999512


==> vldb26-revision/data/4080/cagra/deep-k1.txt <==
k_iter,throughput,recall
1,5.90079e+06,0.2605
2,6.02793e+06,0.3874
4,4.35917e+06,0.5845
8,2.82782e+06,0.7719
16,1.64971e+06,0.8999
32,926486,0.9622
64,487556,0.9879
128,251709,0.996
256,130161,0.9982
512,69215.1,0.9988


==> vldb26-revision/data/4080/cagra/deep-k10.txt <==
k_iter,throughput,recall
16,1.67195e+06,0.85092
32,42211.2,0.93597
64,37612.1,0.97753
128,26829.2,0.99325
256,31838.8,0.99772
512,24662.2,0.99889


==> vldb26-revision/data/4080/cagra/deep-k100.txt <==
k_iter,throughput,recall
128,247959,0.972083
256,28589.8,0.991018
512,21434.5,0.997281


==> vldb26-revision/data/4080/cagra/deep-k50.txt <==
k_iter,throughput,recall
64,485109,0.949654
128,38045.2,0.982388
256,29898.8,0.994368
512,21487.2,0.998178


==> vldb26-revision/data/4080/jasper/bigann-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.56024e+07,0.163
1,2,10,512,9.35797e+06,0.3333
1,4,10,512,7.17006e+06,0.5315
1,8,10,512,6.34132e+06,0.7006
1,16,10,512,3.65617e+06,0.8353
1,32,10,512,2.3005e+06,0.9205
1,64,10,512,1.30562e+06,0.969
1,128,10,512,681816,0.9869
1,256,10,512,330986,0.9961


==> vldb26-revision/data/4080/jasper/bigann-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.54665e+07,0.315
1,2,10,512,1.35964e+07,0.4845
1,4,10,512,1.08466e+07,0.6518
1,8,10,512,7.83719e+06,0.7914
1,16,10,512,5.28157e+06,0.8973
1,32,10,512,3.17891e+06,0.9568
1,64,10,512,1.72085e+06,0.9838
1,128,10,512,774128,0.995
1,256,10,512,358488,0.9978
1,512,10,512,29119.1,0.9992


==> vldb26-revision/data/4080/jasper/bigann-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.48772e+06,0.65232
10,32,10,512,2.32294e+06,0.82965
10,64,10,512,1.29655e+06,0.92996
10,128,10,512,679868,0.97428
10,256,10,512,331455,0.9909


==> vldb26-revision/data/4080/jasper/bigann-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,5.08585e+06,0.82661
10,32,10,512,3.14541e+06,0.91311
10,64,10,512,1.73095e+06,0.96304
10,128,10,512,778331,0.98606
10,256,10,512,359759,0.9947
10,512,10,512,29189.2,0.99781


==> vldb26-revision/data/4080/jasper/bigann-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,661493,0.730241
100,256,10,512,325850,0.911002


==> vldb26-revision/data/4080/jasper/bigann-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,747831,0.950132
100,256,10,512,356644,0.980538
100,512,10,512,29116.7,0.992231


==> vldb26-revision/data/4080/jasper/bigann-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.2559e+06,0.69595
50,128,10,512,670330,0.882856
50,256,10,512,325121,0.966466


==> vldb26-revision/data/4080/jasper/bigann-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.58543e+06,0.920338
50,128,10,512,753346,0.966908
50,256,10,512,355721,0.987178
50,512,10,512,29137.5,0.994816


==> vldb26-revision/data/4080/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.49945e+07,0.1976
1,2,10,512,1.16954e+07,0.3889
1,4,10,512,1.00058e+07,0.5755
1,8,10,512,7.32416e+06,0.7323
1,16,10,512,4.18699e+06,0.8435
1,32,10,512,2.723e+06,0.9182
1,64,10,512,1.55502e+06,0.9622
1,128,10,512,795184,0.9821
1,256,10,512,358777,0.9932


==> vldb26-revision/data/4080/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,6.45581e+06,0.3081
1,2,10,512,5.36674e+06,0.4923
1,4,10,512,3.92095e+06,0.6536
1,8,10,512,2.72935e+06,0.7826
1,16,10,512,1.76849e+06,0.874
1,32,10,512,1.0242e+06,0.9375
1,64,10,512,561698,0.9719
1,128,10,512,295909,0.9866
1,256,10,512,136247,0.9945
1,512,10,512,29311.9,0.9974


==> vldb26-revision/data/4080/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,4.26382e+06,0.7212
10,32,10,512,2.68284e+06,0.86458
10,64,10,512,1.57261e+06,0.9379
10,128,10,512,798620,0.97213
10,256,10,512,360369,0.9885


==> vldb26-revision/data/4080/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.6446e+06,0.82308
10,32,10,512,1.0202e+06,0.90361
10,64,10,512,558433,0.95337
10,128,10,512,293280,0.97894
10,256,10,512,134855,0.99115
10,512,10,512,28901.5,0.99634


==> vldb26-revision/data/4080/jasper/deep-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,760696,0.805865
100,256,10,512,350299,0.948511


==> vldb26-revision/data/4080/jasper/deep-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,287307,0.941814
100,256,10,512,133842,0.974274
100,512,10,512,28907,0.989166


==> vldb26-revision/data/4080/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.47988e+06,0.793798
50,128,10,512,770055,0.934672
50,256,10,512,355748,0.976688


==> vldb26-revision/data/4080/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,542244,0.913288
50,128,10,512,289832,0.958928
50,256,10,512,134208,0.981904
50,512,10,512,28868,0.992436


==> vldb26-revision/data/a100/GANNS/bigann-k1.txt <==
throughput recall
10192.6	0.8464
8489.89	0.8944
7199.85	0.919
5769.19	0.9365
5029.6	0.9489
4495.22	0.9574
4028.91	0.9634
3295.04	0.9678
2988.8	0.9703
2793.18	0.9735
2586.67	0.9756
2426.29	0.9785
2203.09	0.9801
2125.52	0.9816
2023.36	0.9828

==> vldb26-revision/data/a100/GANNS/bigann-k10.txt <==
throughput recall
10168.6	0.78408
8379.9	0.84042
7052.23	0.87411
5595.76	0.89712
5100.92	0.91318
4543.85	0.92518
4021.11	0.93447
3324.88	0.94181
3033.62	0.94752
2799.86	0.95234
2609.79	0.95666
2204.86	0.96053
2261.49	0.9636
2127.05	0.96623
2020.31	0.96879

==> vldb26-revision/data/a100/GANNS/bigann-k100.txt <==
throughput recall
2585.43	0.853505
2094.94	0.867244
2328.62	0.878925
2447.17	0.888957
2052.06	0.89752
1971.58	0.904975
1839.86	0.911513
1757.2	0.917155
1674.73	0.922359

==> vldb26-revision/data/a100/GANNS/bigann-k50.txt <==
throughput recall
6709.34	0.802728
4882.08	0.833692
5051.91	0.85607
4561.39	0.873954
4128.51	0.887746
3204.68	0.898796
3021.1	0.908212
2750.35	0.916174
2605.49	0.922994
2418.7	0.928826
2272.67	0.933954
2134.2	0.938358
2004.64	0.942452

==> vldb26-revision/data/a100/GANNS/deep-k1.txt <==
throughput recall
10966.8	0.8279
9108.1	0.8703
7841.13	0.8959
6120.98	0.9157
5197.13	0.9258
5046.72	0.9351
4508.31	0.9431
3504.9	0.9488
3183.49	0.9535
2958.25	0.957
2710.97	0.9606
2553.75	0.9628
2314.84	0.9655
2235.05	0.9688
2140.78	0.9707

==> vldb26-revision/data/a100/GANNS/deep-k10.txt <==
throughput recall
10977.1	0.77956
9442.75	0.83011
7758.89	0.86193
6371.34	0.88293
5346.56	0.89794
5040.9	0.91003
4133.11	0.91909
3506.27	0.92641
3187.48	0.93245
2972.37	0.93778
2757.51	0.94226
2577.85	0.94595
2379.16	0.949
2278.75	0.95216
2083.27	0.95491

==> vldb26-revision/data/a100/GANNS/deep-k100.txt <==
throughput recall
3607.16	0.841844
2958.26	0.855025
2748.27	0.865896
2525.1	0.875495
2405.11	0.883651
2252.94	0.890739
2131.77	0.896962
2018.49	0.902733
1914.47	0.907805

==> vldb26-revision/data/a100/GANNS/deep-k50.txt <==
throughput recall
7957.34	0.795146
6096.04	0.823576
5593.86	0.844586
5023.38	0.861454
4456.83	0.87489
3488.32	0.885464
3238.84	0.894274
2952.74	0.901982
2698.35	0.908722
2581.22	0.914452
2333.22	0.919336
2272.35	0.923972
2074.72	0.927994

==> vldb26-revision/data/a100/GANNS/gist-k1.txt <==
throughput recall
1798.11	0.65
1586.77	0.711
1444.33	0.75
1314.31	0.785
1154.35	0.803
1099.02	0.824
1018.56	0.84
868.588	0.857
787.186	0.87
755.598	0.879
707.114	0.893
670.677	0.897
628.368	0.899
601.741	0.9
555.168	0.906

==> vldb26-revision/data/a100/GANNS/gist-k10.txt <==
1691.91	0.5992
1492.96	0.6632
1508.39	0.7069
1284.16	0.7425
1203.15	0.7693
1120.47	0.7883
1028.21	0.8066
860.479	0.8253
822.368	0.8372
749.64	0.8464
701.505	0.8561
652.557	0.8634
611.053	0.8697
585.367	0.8761
555.351	0.8831

==> vldb26-revision/data/a100/GANNS/gist-k100.txt <==
throughput recall
589.385	0.644
634.405	0.66044
591.596	0.67448
563.807	0.68695
532.427	0.6982
507.8	0.70794
487.515	0.71714
469.12	0.72534
446.43	0.73255

==> vldb26-revision/data/a100/GANNS/gist-k50.txt <==
throughput recall
1545.28	0.63
1349.18	0.66774
1233.93	0.69716
1135.34	0.72042
1028.53	0.74158
876.767	0.76066
806.851	0.77626
672.613	0.7888
711.883	0.80046
671.239	0.81058
606.446	0.81936
594.828	0.82758
522.975	0.83544

==> vldb26-revision/data/a100/GANNS/openai-k1.txt <==
throughput recall
2627.58	0.74275
2031.16	0.7872
1723.7	0.8186
1456.32	0.8377
1212.06	0.8532
1057.31	0.8644
1048.85	0.87325
852.568	0.8805
785.932	0.8866
735.965	0.8927
714.411	0.8967
686.749	0.90145
648.511	0.90585
644.835	0.9094
574.097	0.91285

==> vldb26-revision/data/a100/GANNS/openai-k10.txt <==
throughput recall
3469.92	0.72483
2497.49	0.774345
2048.43	0.80635
1703.04	0.82806
1475.4	0.844765
1245.17	0.857095
1156.57	0.86715
1012.61	0.875035
904.514	0.88177
830.549	0.888195
755.591	0.893195
736.764	0.89775
648.121	0.90222
646.531	0.90606
586.875	0.90931

==> vldb26-revision/data/a100/GANNS/openai-k100.txt <==
throughput recall
1193	0.764612
1028.3	0.778656
931.809	0.790856
861.985	0.8017
794.481	0.810957
739.414	0.819248
680.246	0.826811
628.686	0.833618
609.498	0.839778

==> vldb26-revision/data/a100/GANNS/openai-k50.txt <==
throughput recall
1996.9	0.728241
1737.91	0.757029
1425.04	0.778811
1320.38	0.795779
1179.38	0.809942
959.241	0.82158
917.091	0.831566
847.23	0.840518
770.968	0.847918
739.862	0.85453
681.349	0.860763
645.796	0.866324
608.801	0.871252

==> vldb26-revision/data/a100/GANNS/text2image-k1.txt <==
throughput recall
11316.2	0.4415
8774.43	0.48695
7075.73	0.51495
5497.22	0.5328
4813.65	0.54706
4200.04	0.55734
3748.46	0.56579
2987.75	0.5725
2721.68	0.57803
2502.98	0.58238
2303.09	0.58562
2142.01	0.58899
1978.84	0.59173
1866.56	0.5941
1756.32	0.59616

==> vldb26-revision/data/a100/GANNS/text2image-k10.txt <==
throughput recall
11868.8 0.482516
8766.3 0.535048
7156 0.567111
5372.05	0.588
4766.45	0.604163
4157.98	0.615842
3757.85	0.625354
2984.44	0.632736
2696.48	0.638789
2501.62	0.643792
2287.75	0.64782
2143.05	0.651322
1974.22	0.654401
1872.2	0.657066
1761.56	0.659417

==> vldb26-revision/data/a100/GANNS/text2image-k100.txt <==
throughput recall
3678.88	0.62229
2981.67	0.633298
2725.02	0.642331
2474.05	0.649883
2283.22	0.656144
2127.98	0.661497
2001.61	0.666141
1856.92	0.670078
1754.48	0.673598

==> vldb26-revision/data/a100/GANNS/text2image-k50.txt <==
throughput recall
6876.33	0.560283
5509.34	0.586194
4783.17	0.60605
4204.61	0.620731
3748.04	0.632526
2983.46	0.641929
2727.46	0.649524
2496.84	0.655921
2305.2	0.661154
2139.89	0.665604
1990.36	0.669463
1872.5	0.672765

==> vldb26-revision/data/a100/ablation/bigann/full.txt <==
k,recall,throughput
10,0.67184,3678200
10,0.84245,2448750
10,0.93582,1398290
10,0.97622,719171
10,0.99152,302585

==> vldb26-revision/data/a100/ablation/bigann/sub_block_size.txt <==
k,recall,throughput
10,0.82662,440069
10,0.91312,273294
10,0.96307,152726
10,0.98609,80541.9
10,0.99473,41044.8

==> vldb26-revision/data/a100/ablation/bigann/sub_chunked.txt <==
k,recall,throughput
10,0.82662,2190220
10,0.91312,1410610
10,0.96307,789588
10,0.98609,322043
10,0.99473,169911

==> vldb26-revision/data/a100/ablation/bigann/sub_hash_table.txt <==
k,recall,throughput
10,0.82662,750185
10,0.91312,475861
10,0.96307,271042
10,0.98609,125492
10,0.99473,70979.4

==> vldb26-revision/data/a100/ablation/bigann/sub_rabitq.txt <==
k,recall,throughput
10,0.82662,3887400
10,0.91312,2498240
10,0.96307,1399090
10,0.98609,562568
10,0.99473,261029

==> vldb26-revision/data/a100/ablation/bigann/sub_tile_size.txt <==
k,recall,throughput
10,0.82662,746176
10,0.91312,460491
10,0.96307,257954
10,0.98609,132954
10,0.99473,67789.5

==> vldb26-revision/data/a100/ablation/gist/full.txt <==
k,beam_width,throughput,recall
10,16,343256,0.6031
10,32,232073,0.7373
10,64,160487,0.8433
10,128,89379.7,0.9183
10,256,66869.5,0.9590

==> vldb26-revision/data/a100/ablation/gist/sub_block_size.txt <==
k,beam_width,throughput,recall
10,16,60783.7,0.6276
10,32,52164,0.7538
10,64,30285.7,0.8516
10,128,16311.9,0.9219
10,256,8386.61,0.9601

==> vldb26-revision/data/a100/ablation/gist/sub_chunked.txt <==
k,beam_width,throughput,recall
10,16,217082,0.6276
10,32,140230,0.7538
10,64,90063.9,0.8516
10,128,43462.7,0.9219
10,256,26959.7,0.9601

==> vldb26-revision/data/a100/ablation/gist/sub_hash_table.txt <==
k,beam_width,throughput,recall
10,16,32490.5,0.6276
10,32,21862.2,0.7538
10,64,12846.5,0.8516
10,128,9087.94,0.9219
10,256,5102.95,0.9601

==> vldb26-revision/data/a100/ablation/gist/sub_rabitq.txt <==
k,beam_width,throughput,recall
10,16,249262,0.6276
10,32,154764,0.7538
10,64,97881.4,0.8516
10,128,59182,0.9219
10,256,28574.5,0.9601

==> vldb26-revision/data/a100/ablation/gist/sub_tile_size.txt <==
k,beam_width,throughput,recall
10,16,55911.1,0.6276
10,32,34231.7,0.7538
10,64,20467.4,0.8516
10,128,7854.54,0.9219
10,256,4549.22,0.9601

==> vldb26-revision/data/a100/bang/bigann-k1.txt <==
throughput,recall
99925.806,0.3129
144642.722,0.5158
68412.504,0.6965
59041.838,0.8418
45363.058,0.9298
20747.376,0.9721
12563.346,0.9917
9477.558,0.9976
5612.08,0.9995


==> vldb26-revision/data/a100/bang/bigann-k10.txt <==
throughput,recall
83066.652,0.6786
40340.232,0.8131
52901.52,0.9316
23324.92,0.9781
15750.566,0.9939
11840.070000000002,0.9984999999999999


==> vldb26-revision/data/a100/bang/bigann-k100.txt <==
throughput,recall
16495.552000000003,0.7762
12935.0,0.8632
7848.918000000001,0.9782


==> vldb26-revision/data/a100/bang/bigann-k50.txt <==
throughput,recall
29182.2,0.7562000000000001
41265.60799999999,0.8414
22295.652000000002,0.9670000000000001
10327.498000000001,0.9939


==> vldb26-revision/data/a100/bang/deep-k1.txt <==
throughput,recall
96138.612,0.3791
85265.41399999999,0.551
81712.998,0.7034
54340.212,0.8262
60975.85,0.914
25990.99,0.9643999999999999
10411.744,0.9873999999999999
11146.042000000001,0.9951000000000001
11808.75,0.998


==> vldb26-revision/data/a100/bang/deep-k10.txt <==
throughput,recall
56517.270000000004,0.7918000000000001
39061.258,0.8639
27613.294,0.9359999999999999
18290.7,0.9743999999999999
9081.816,0.9912000000000001
4844.994000000001,0.9972


==> vldb26-revision/data/a100/bang/deep-k100.txt <==
throughput,recall
14244.35,0.9487000000000001
8155.5779999999995,0.9669
9102.444,0.9884999999999999


==> vldb26-revision/data/a100/bang/deep-k50.txt <==
throughput,recall
18268.5,0.9188
17104.386000000002,0.9433
11218.918,0.9784999999999999
3892.06,0.9926


==> vldb26-revision/data/a100/bang/gist-k1.txt <==
throughput,recall
27601.036,0.16699999999999998
20719.502,0.312
21795.538,0.465
54349.06800000001,0.627
16251.776000000002,0.762
8422.138,0.879
6963.956,0.9359999999999999
3302.7660000000005,0.9740000000000001
1666.1519999999996,0.986
1116.848,0.993


==> vldb26-revision/data/a100/bang/gist-k10.txt <==
throughput,recall
42330.324,0.5493
20537.496000000003,0.6709999999999999
12089.836,0.8093
8792.738000000001,0.9059
3691.4739999999997,0.9616
2500.4440000000004,0.9862000000000001
1596.126,0.9954999999999999


==> vldb26-revision/data/a100/bang/gist-k100.txt <==
throughput,recall
3658.0099999999998,0.7433
6730.4800000000005,0.831
2819.428,0.9565
895.8340000000001,0.9873000000000001


==> vldb26-revision/data/a100/bang/gist-k50.txt <==
throughput,recall
10834.833999999999,0.6977
5894.738,0.7794
5741.72,0.9213
2508.3419999999996,0.973
777.164,0.9918


==> vldb26-revision/data/a100/bang/openai-k1.txt <==
throughput,recall
52824.208,0.2057
43989.744000000006,0.3685
26538.878000000004,0.5263
31358.494,0.6664
25410.75,0.772
12397.758,0.8482
7401.774,0.8996
5796.508,0.9367
3435.464,0.9612
1153.27,0.9771


==> vldb26-revision/data/a100/bang/openai-k10.txt <==
throughput,recall
17813.358,0.4633
15893.118000000002,0.5774
11413.646,0.7190000000000001
6934.156,0.8256999999999999
4877.556,0.8969
2843.6279999999997,0.9425
1541.092,0.9690000000000001


==> vldb26-revision/data/a100/bang/openai-k100.txt <==
throughput,recall
5794.722,0.5093
5114.462,0.5721
2040.52,0.7315999999999999
1525.218,0.8501000000000001


==> vldb26-revision/data/a100/bang/openai-k50.txt <==
throughput,recall
9246.248,0.502
8184.116,0.5634
4808.2519999999995,0.7198
2295.394,0.8376
1254.2939999999999,0.914


==> vldb26-revision/data/a100/bang/t2i-k1.txt <==
throughput,recall
212400.938,0.1456
182165.91999999998,0.2932
114591.76599999999,0.45899999999999996
85897.464,0.6097
63947.03200000001,0.7288
52789.752,0.8195999999999999
30662.008,0.8804000000000001
22643.215999999997,0.9188
9692.222,0.9440999999999999


==> vldb26-revision/data/a100/bang/t2i-k10.txt <==
throughput,recall
80333.74,0.5281
55959.228,0.6518999999999999
44561.082,0.7816
24239.85,0.8651000000000001
15130.538,0.9179999999999999
8736.102,0.9506


==> vldb26-revision/data/a100/bang/t2i-k100.txt <==
throughput,recall
15513.118000000002,0.7271
14395.786000000002,0.8055
8091.860000000001,0.9154000000000001


==> vldb26-revision/data/a100/bang/t2i-k50.txt <==
throughput,recall
38216.112,0.6827
24335.196,0.7594
13070.836,0.8826
7994.160000000001,0.9357


==> vldb26-revision/data/a100/bang_100M/bigann-100M-k1.txt <==
throughput,recall
153880.798,0.2969
202310.67599999998,0.4756
149585.756,0.64
138791.368,0.7798999999999999
99200.106,0.8848999999999999
47684.096000000005,0.9505
25477.49,0.9808
16587.916,0.9945
9798.14,0.9989
4747.45,0.9993000000000001


==> vldb26-revision/data/a100/bang_100M/bigann-100M-k10.txt <==
throughput,recall
91561.108,0.7131000000000001
77306.254,0.8157
54544.62000000001,0.907
29837.74,0.9605
12146.390000000001,0.9865
7272.062,0.9958
4891.584,0.9987999999999999


==> vldb26-revision/data/a100/bang_100M/bigann-100M-k100.txt <==
throughput,recall
21562.947999999997,0.8911
20763.079999999998,0.9453
10772.253999999999,0.9823000000000001
5425.106,0.9945999999999999


==> vldb26-revision/data/a100/bang_100M/bigann-100M-k50.txt <==
throughput,recall
37709.736000000004,0.8561
33933.506,0.912
22730.023999999998,0.9673999999999999
10591.018,0.9892
6039.17,0.9969


==> vldb26-revision/data/a100/bang_100M/deep-100M-k1.txt <==
throughput,recall
160387.456,0.3011
153070.68399999998,0.4611
166389.568,0.6111
121212.47000000002,0.753
66017.632,0.8582
29845.521999999997,0.9295
23297.778,0.9686
11111.601999999999,0.9864
7510.178000000002,0.9943000000000001
4267.012,0.9971


==> vldb26-revision/data/a100/bang_100M/deep-100M-k10.txt <==
throughput,recall
95626.94,0.7104
68225.834,0.7929
60281.774,0.8839
33475.434,0.9433
17546.498,0.9762000000000001
11857.446,0.9908
6158.446,0.9962000000000001


==> vldb26-revision/data/a100/bang_100M/deep-100M-k100.txt <==
throughput,recall
17321.978,0.9068
21127.264,0.9322
12401.494,0.9715
5913.465999999999,0.9891


==> vldb26-revision/data/a100/bang_100M/deep-100M-k50.txt <==
throughput,recall
29437.809999999998,0.8637
39540.094000000005,0.8956999999999999
22507.120000000003,0.9525
12652.41,0.9804
7144.844,0.9925


==> vldb26-revision/data/a100/block_size/bigann_block_1024.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.04336e+06,0.315
1,2,10,512,803623,0.4845
1,4,10,512,614229,0.6518
1,8,10,512,444336,0.7914
1,16,10,512,297987,0.8973
1,32,10,512,179624,0.9568
1,64,10,512,98993.7,0.9838
1,128,10,512,51951.4,0.995
1,256,10,512,26485.8,0.9978


==> vldb26-revision/data/a100/block_size/bigann_block_128.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,7.61768e+06,0.315
1,2,10,512,7.04083e+06,0.4845
1,4,10,512,5.42836e+06,0.6518
1,8,10,512,3.93775e+06,0.7914
1,16,10,512,2.68803e+06,0.8973
1,32,10,512,1.63798e+06,0.9568
1,64,10,512,919464,0.9838
1,128,10,512,476279,0.995
1,256,10,512,206851,0.9978
1,512,10,512,52136.7,0.9992


==> vldb26-revision/data/a100/block_size/bigann_block_256.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,5.91207e+06,0.315
1,2,10,512,4.92964e+06,0.4845
1,4,10,512,3.81172e+06,0.6518
1,8,10,512,2.75787e+06,0.7914
1,16,10,512,1.87081e+06,0.8973
1,32,10,512,1.13938e+06,0.9568
1,64,10,512,631548,0.9838
1,128,10,512,329119,0.995
1,256,10,512,130882,0.9978
1,512,10,512,26299.7,0.9992


==> vldb26-revision/data/a100/block_size/bigann_block_32.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.35964e+07,0.315
1,2,10,512,1.13159e+07,0.4845
1,4,10,512,9.372e+06,0.6518
1,8,10,512,6.73027e+06,0.7914
1,16,10,512,4.64146e+06,0.8973
1,32,10,512,2.97823e+06,0.9568
1,64,10,512,1.67823e+06,0.9838
1,128,10,512,835097,0.995
1,256,10,512,318763,0.9978
1,512,10,512,101458,0.9992


==> vldb26-revision/data/a100/block_size/bigann_block_512.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.55115e+06,0.315
1,2,10,512,1.99747e+06,0.4845
1,4,10,512,1.53282e+06,0.6518
1,8,10,512,1.10872e+06,0.7914
1,16,10,512,745695,0.8973
1,32,10,512,451131,0.9568
1,64,10,512,248787,0.9838
1,128,10,512,129862,0.995
1,256,10,512,66162.3,0.9978
1,512,10,512,13462.2,0.9992


==> vldb26-revision/data/a100/block_size/bigann_block_64.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.06455e+07,0.315
1,2,10,512,1.09358e+07,0.4845
1,4,10,512,8.38251e+06,0.6518
1,8,10,512,6.15739e+06,0.7914
1,16,10,512,4.23121e+06,0.8973
1,32,10,512,2.63864e+06,0.9568
1,64,10,512,1.48031e+06,0.9838
1,128,10,512,574685,0.995
1,256,10,512,274987,0.9978
1,512,10,512,84105.2,0.9992


==> vldb26-revision/data/a100/block_size/deep_block_1024.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,951016,0.3081
1,2,10,512,732605,0.4923
1,4,10,512,570989,0.6536
1,8,10,512,423818,0.7826
1,16,10,512,289446,0.874
1,32,10,512,177141,0.9375
1,64,10,512,99261.3,0.9719
1,128,10,512,52375.8,0.9866
1,256,10,512,26927.5,0.9945
1,512,10,512,13768.4,0.9974


==> vldb26-revision/data/a100/block_size/deep_block_128.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,7.01569e+06,0.3081
1,2,10,512,6.40369e+06,0.4923
1,4,10,512,4.93962e+06,0.6536
1,8,10,512,3.71034e+06,0.7826
1,16,10,512,2.54048e+06,0.874
1,32,10,512,1.52302e+06,0.9375
1,64,10,512,872632,0.9719
1,128,10,512,458889,0.9866
1,256,10,512,216985,0.9945
1,512,10,512,53720.7,0.9974


==> vldb26-revision/data/a100/block_size/deep_block_256.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.94681e+06,0.3081
1,2,10,512,4.25147e+06,0.4923
1,4,10,512,3.29697e+06,0.6536
1,8,10,512,2.47419e+06,0.7826
1,16,10,512,1.69483e+06,0.874
1,32,10,512,1.04022e+06,0.9375
1,64,10,512,586876,0.9719
1,128,10,512,310276,0.9866
1,256,10,512,120648,0.9945
1,512,10,512,26399.5,0.9974


==> vldb26-revision/data/a100/block_size/deep_block_32.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.11723e+07,0.3081
1,2,10,512,9.161e+06,0.4923
1,4,10,512,6.95062e+06,0.6536
1,8,10,512,5.09688e+06,0.7826
1,16,10,512,3.36282e+06,0.874
1,32,10,512,2.00774e+06,0.9375
1,64,10,512,1.1953e+06,0.9719
1,128,10,512,652390,0.9866
1,256,10,512,321333,0.9945
1,512,10,512,105817,0.9974


==> vldb26-revision/data/a100/block_size/deep_block_512.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.15653e+06,0.3081
1,2,10,512,1.83945e+06,0.4923
1,4,10,512,1.43317e+06,0.6536
1,8,10,512,1.06786e+06,0.7826
1,16,10,512,728778,0.874
1,32,10,512,445899,0.9375
1,64,10,512,250767,0.9719
1,128,10,512,132343,0.9866
1,256,10,512,67831.9,0.9945
1,512,10,512,13768.4,0.9974


==> vldb26-revision/data/a100/block_size/deep_block_64.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,8.49277e+06,0.3081
1,2,10,512,7.84388e+06,0.4923
1,4,10,512,5.91498e+06,0.6536
1,8,10,512,4.32873e+06,0.7826
1,16,10,512,2.9125e+06,0.874
1,32,10,512,1.71117e+06,0.9375
1,64,10,512,996899,0.9719
1,128,10,512,512927,0.9866
1,256,10,512,271004,0.9945
1,512,10,512,86255.8,0.9974


==> vldb26-revision/data/a100/block_size/gist_block_1024.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,367405,0.14
1,2,10,512,271343,0.242
1,4,10,512,189403,0.386
1,8,10,512,129260,0.542
1,16,10,512,85753.6,0.689
1,32,10,512,53039.5,0.808
1,64,10,512,30604.6,0.897
1,128,10,512,16440.2,0.952
1,256,10,512,8474.24,0.972
1,512,10,512,4317.69,0.989


==> vldb26-revision/data/a100/block_size/gist_block_128.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,871931,0.14
1,2,10,512,752940,0.242
1,4,10,512,490242,0.386
1,8,10,512,369350,0.542
1,16,10,512,252537,0.689
1,32,10,512,157918,0.808
1,64,10,512,94044.9,0.897
1,128,10,512,50234.7,0.952
1,256,10,512,23218.3,0.972
1,512,10,512,17074.9,0.989


==> vldb26-revision/data/a100/block_size/gist_block_256.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,706630,0.14
1,2,10,512,616128,0.242
1,4,10,512,402043,0.386
1,8,10,512,288753,0.542
1,16,10,512,190104,0.689
1,32,10,512,117743,0.808
1,64,10,512,66171.7,0.897
1,128,10,512,35545,0.952
1,256,10,512,27793,0.972
1,512,10,512,13284.4,0.989


==> vldb26-revision/data/a100/block_size/gist_block_32.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,521947,0.14
1,2,10,512,435771,0.242
1,4,10,512,297370,0.386
1,8,10,512,220792,0.542
1,16,10,512,161176,0.689
1,32,10,512,95986.1,0.808
1,64,10,512,64438.3,0.897
1,128,10,512,60539.5,0.952
1,256,10,512,33184.8,0.972
1,512,10,512,18147,0.989


==> vldb26-revision/data/a100/block_size/gist_block_512.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,574111,0.14
1,2,10,512,471997,0.242
1,4,10,512,324439,0.386
1,8,10,512,228009,0.542
1,16,10,512,152445,0.689
1,32,10,512,94500,0.808
1,64,10,512,54666.5,0.897
1,128,10,512,29081.7,0.952
1,256,10,512,14909.8,0.972
1,512,10,512,11099.7,0.989


==> vldb26-revision/data/a100/block_size/gist_block_64.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,831117,0.14
1,2,10,512,764133,0.242
1,4,10,512,511557,0.386
1,8,10,512,374305,0.542
1,16,10,512,265082,0.689
1,32,10,512,164904,0.808
1,64,10,512,101440,0.897
1,128,10,512,51812.5,0.952
1,256,10,512,28545.3,0.972
1,512,10,512,17488,0.989


==> vldb26-revision/data/a100/cagra/bigann-k1.txt <==
k_iter,throughput,recall
1,6.82434e+06,0.3235
2,6.91892e+06,0.4536
4,5.92979e+06,0.6292
8,4.16956e+06,0.8042
16,2.69211e+06,0.9237
32,1.56145e+06,0.9779
64,837925,0.9947
128,436059,0.9989
256,226523,0.9996
512,96438.4,1


==> vldb26-revision/data/a100/cagra/bigann-k10.txt <==
k_iter,throughput,recall
16,2.67891e+06,0.86771
32,1.51796e+06,0.9491
64,816996,0.9848
128,431918,0.9964
256,221994,0.99923
512,88969.6,0.9998


==> vldb26-revision/data/a100/cagra/bigann-k100.txt <==
k_iter,throughput,recall
128,430485,0.980073
256,221275,0.99555
512,89126,0.999191

==> vldb26-revision/data/a100/cagra/bigann-k50.txt <==
k_iter,throughput,recall
64,815725,0.959366
128,431623,0.988924
256,221311,0.997738
512,89109.7,0.999588

==> vldb26-revision/data/a100/cagra/bigann_pq-k1.txt <==
k_iter,throughput,recall
1,6.56306e+06,0.3242
2,6.44476e+06,0.4517
4,5.94468e+06,0.6346
8,4.19728e+06,0.8109
16,2.69102e+06,0.9223
32,1.56901e+06,0.9771
64,834760,0.9945
128,438681,0.9988
256,226946,0.9997
512,96772.9,1


==> vldb26-revision/data/a100/cagra/bigann_pq-k10.txt <==
k_iter,throughput,recall
16,2.68938e+06,0.86618
32,1.52298e+06,0.94893
64,812592,0.98443
128,432826,0.99668
256,221740,0.99936
512,89005.7,0.99985


==> vldb26-revision/data/a100/cagra/bigann_pq-k100.txt <==
k_iter,throughput,recall
128,434503,0.979878
256,220821,0.995467
512,90778.1,0.999176


==> vldb26-revision/data/a100/cagra/bigann_pq-k50.txt <==
k_iter,throughput,recall
64,833360,0.959182
128,430132,0.989008
256,222361,0.99768
512,89119.4,0.999584


==> vldb26-revision/data/a100/cagra/deep-k1.txt <==
k_iter,throughput,recall
1,7.78137e+06,0.2681
2,7.72139e+06,0.3906
4,6.54807e+06,0.5777
8,4.88808e+06,0.7675
16,3.25182e+06,0.8979
32,1.94532e+06,0.964
64,1.03461e+06,0.9904
128,528742,0.9967
256,263185,0.9986
512,101304,0.9993


==> vldb26-revision/data/a100/cagra/deep-k10.txt <==
k_iter,throughput,recall
16,3.27249e+06,0.8418
32,1.85023e+06,0.93527
64,987630,0.97893
128,514753,0.99398
256,248711,0.9983
512,94344.2,0.99929


==> vldb26-revision/data/a100/cagra/deep-k100.txt <==
k_iter,throughput,recall
128,513123,0.973144
256,247725,0.992563
512,93314.8,0.998158

==> vldb26-revision/data/a100/cagra/deep-k50.txt <==
k_iter,throughput,recall
64,986988,0.948624
128,511457,0.983808
256,247567,0.995734
512,93534.3,0.998842


==> vldb26-revision/data/a100/cagra/deep_pq-k1.txt <==
k_iter,throughput,recall
1,7.72864e+06,0.2639
2,8.07348e+06,0.3854
4,6.72636e+06,0.571
8,4.99656e+06,0.7657
16,3.28208e+06,0.8966
32,1.95042e+06,0.9637
64,1.03432e+06,0.99
128,538788,0.9977
256,265747,0.9987
512,102000,0.9992


==> vldb26-revision/data/a100/cagra/deep_pq-k10.txt <==
k_iter,throughput,recall
16,3.24871e+06,0.84232
32,1.84688e+06,0.93516
64,986374,0.97946
128,513905,0.99435
256,248627,0.99836
512,93284.1,0.99939


==> vldb26-revision/data/a100/cagra/deep_pq-k100.txt <==
k_iter,throughput,recall
128,526267,0.973184
256,245127,0.992566
512,92906.5,0.998178


==> vldb26-revision/data/a100/cagra/deep_pq-k50.txt <==
k_iter,throughput,recall
64,990102,0.948762
128,510235,0.984224
256,247905,0.995788
512,93247.3,0.998946


==> vldb26-revision/data/a100/cagra/gist-k1.txt <==
k_iter,throughput,recall
1,992442,0.16
2,1.04292e+06,0.222
4,768947,0.322
8,541332,0.493
16,336815,0.672
32,193981,0.826
64,103384,0.927
128,53851.5,0.969
256,24145,0.989
512,13449,0.994


==> vldb26-revision/data/a100/cagra/gist-k10.txt <==
k_iter,throughput,recall
16,334998,0.6122
32,194344,0.778
64,105005,0.8999
128,54650.1,0.964
256,24096.3,0.9896
512,13447.8,0.9971


==> vldb26-revision/data/a100/cagra/gist-k100.txt <==
k_iter,throughput,recall
128,54266.6,0.91049
256,24011.8,0.96939
512,13523.3,0.99189

==> vldb26-revision/data/a100/cagra/gist-k50.txt <==
k_iter,throughput,recall
64,105305,0.83658
128,54254.8,0.9333
256,24144.9,0.97952
512,13370.7,0.99506


==> vldb26-revision/data/a100/cagra/gist_pq-k1.txt <==
k_iter,throughput,recall
1,944451,0.144
2,973581,0.214
4,770065,0.337
8,540667,0.513
16,338035,0.679
32,193173,0.839
64,103419,0.932
128,53555.9,0.97
256,23946.6,0.987
512,13718.3,0.991


==> vldb26-revision/data/a100/cagra/gist_pq-k10.txt <==
k_iter,throughput,recall
16,349846,0.6222
32,194838,0.7829
64,105267,0.903
128,54542.5,0.9651
256,23984.7,0.9902
512,13450.1,0.9975


==> vldb26-revision/data/a100/cagra/gist_pq-k100.txt <==
k_iter,throughput,recall
128,54124.2,0.91023
256,24231.5,0.96998
512,13515.9,0.99209


==> vldb26-revision/data/a100/cagra/gist_pq-k50.txt <==
k_iter,throughput,recall
64,105156,0.8385
128,53752.8,0.9336
256,24032.3,0.97982
512,13424.9,0.99528


==> vldb26-revision/data/a100/cagra/gist_pq_default-k1.txt <==
k_iter,throughput,recall
1,296197,0.157
2,1.05293e+06,0.224
4,796320,0.335
8,564059,0.507
16,349084,0.678
32,197241,0.835
64,105379,0.934
128,54515.4,0.972
256,24838.4,0.989
512,13899.6,0.993


==> vldb26-revision/data/a100/cagra/gist_pq_default-k10.txt <==
k_iter,throughput,recall
16,344535,0.6188
32,197180,0.7887
64,104637,0.9035
128,54933.7,0.9647
256,24317.4,0.99
512,13451.7,0.9977


==> vldb26-revision/data/a100/cagra/gist_pq_default-k100.txt <==
k_iter,throughput,recall
128,54257.9,0.91063
256,23969.8,0.96999
512,13391,0.99218


==> vldb26-revision/data/a100/cagra/gist_pq_default-k50.txt <==
k_iter,throughput,recall
64,105423,0.83676
128,53846.2,0.9341
256,24120.6,0.98018
512,13578.1,0.99522


==> vldb26-revision/data/a100/cagra/openai-k1.txt <==
k_iter,throughput,recall
1,847894,0.26435
2,782098,0.35555
4,589544,0.50685
8,395422,0.68365
16,237773,0.82035
32,133295,0.9053
64,73627.1,0.95245
128,38651.2,0.9755
256,20018.2,0.9886
512,9899.34,0.9944


==> vldb26-revision/data/a100/cagra/openai-k10.txt <==
k_iter,throughput,recall
16,237441,0.76913
32,132414,0.874665
64,73455.1,0.93841
128,38564.9,0.970855
256,20005.9,0.987165
512,9898.04,0.994355


==> vldb26-revision/data/a100/cagra/openai-k100.txt <==
k_iter,throughput,recall
128,38657.5,0.916524
256,20007.4,0.962138
512,9892.32,0.984321


==> vldb26-revision/data/a100/cagra/openai-k50.txt <==
k_iter,throughput,recall
64,73608.1,0.882378
128,38565.2,0.942969
256,19999.1,0.974649
512,9894.36,0.989472


==> vldb26-revision/data/a100/cagra/openai_pq-k1.txt <==
k_iter,throughput,recall
1,913785,0.26005
2,780365,0.35295
4,587345,0.5018
8,394472,0.681
16,237640,0.81985
32,133229,0.9058
64,73619.5,0.95255
128,38632.9,0.97485
256,20010,0.98775
512,9891.76,0.99405


==> vldb26-revision/data/a100/cagra/openai_pq-k10.txt <==
k_iter,throughput,recall
16,237269,0.767625
32,132679,0.874175
64,73297.3,0.9382
128,38590.8,0.970645
256,19999.7,0.986895
512,9891.49,0.994285


==> vldb26-revision/data/a100/cagra/openai_pq-k100.txt <==
k_iter,throughput,recall
128,38605.3,0.916358
256,19818.4,0.962152
512,9885.34,0.984278


==> vldb26-revision/data/a100/cagra/openai_pq-k50.txt <==
k_iter,throughput,recall
64,73450.4,0.882344
128,38540.8,0.943076
256,19978.1,0.9747
512,9884.41,0.989411


==> vldb26-revision/data/a100/cagra/text2image-k1.txt <==
k_iter,throughput,recall
1,5.51589e+06,0.15534
2,4.9431e+06,0.22564
4,4.00721e+06,0.35454
8,2.70638e+06,0.53198
16,1.71823e+06,0.69911
32,981782,0.81645
64,528713,0.89474
128,281392,0.93996
256,145786,0.96743
512,65580,0.98313


==> vldb26-revision/data/a100/cagra/text2image-k10.txt <==
k_iter,throughput,recall
16,1.74846e+06,0.657648
32,971620,0.789117
64,522305,0.879855
128,280355,0.933312
256,144499,0.964782
512,65325.3,0.982453


==> vldb26-revision/data/a100/cagra/text2image-k100.txt <==
k_iter,throughput,recall
128,280958,0.898823
256,143782,0.948334
512,64839.5,0.975333


==> vldb26-revision/data/a100/cagra/text2image-k50.txt <==
k_iter,throughput,recall
64,526187,0.844948
128,277696,0.914981
256,144415,0.956261
512,65242.1,0.97886


==> vldb26-revision/data/a100/cagra/text2image_pq-k1.txt <==
k_iter,throughput,recall
1,5.50943e+06,0.15417
2,4.94227e+06,0.2254
4,4.00763e+06,0.353
8,2.70667e+06,0.52875
16,1.71919e+06,0.69806
32,980720,0.81624
64,528699,0.89489
128,281394,0.93993
256,145759,0.96702
512,65526.6,0.98311


==> vldb26-revision/data/a100/cagra/text2image_pq-k10.txt <==
k_iter,throughput,recall
16,1.75068e+06,0.656469
32,972208,0.789502
64,520813,0.879962
128,103198,0.933173
256,143804,0.964324
512,64836.1,0.982495


==> vldb26-revision/data/a100/cagra/text2image_pq-k100.txt <==
k_iter,throughput,recall


==> vldb26-revision/data/a100/cagra/text2image_pq-k50.txt <==
k_iter,throughput,recall
64,525754,0.844914
128,279003,0.914996
256,144021,0.955861
512,65169.7,0.978884


==> vldb26-revision/data/a100/cagra_100M/bigann-100M-k1.txt <==
k_iter,throughput,recall
1,3.9327e+06,0.1382
2,9.79931e+06,0.2033
4,8.54829e+06,0.3295
8,6.7226e+06,0.5165
16,4.73679e+06,0.7083
32,2.97923e+06,0.8595
64,1.58688e+06,0.945
128,782829,0.9844
256,359970,0.9965
512,114367,0.999


==> vldb26-revision/data/a100/cagra_100M/bigann-100M-k10.txt <==
k_iter,throughput,recall
16,4.30405e+06,0.61845
32,2.66091e+06,0.78309
64,1.49871e+06,0.89772
128,771247,0.96142
256,358892,0.98803
512,113872,0.99672


==> vldb26-revision/data/a100/cagra_100M/bigann-100M-k100.txt <==
k_iter,throughput,recall
128,797019,0.881802
256,362494,0.951542
512,114213,0.983874


==> vldb26-revision/data/a100/cagra_100M/bigann-100M-k50.txt <==
k_iter,throughput,recall
64,1.58318e+06,0.818874
128,790783,0.916426
256,362818,0.96875
512,114247,0.990432


==> vldb26-revision/data/a100/cagra_100M/deep-100M-k1.txt <==
k_iter,throughput,recall
1,9.31168e+06,0.0749
2,1.01441e+07,0.1184
4,8.82519e+06,0.2245
8,6.94043e+06,0.4138
16,4.86253e+06,0.6252
32,3.03743e+06,0.7805
64,1.61184e+06,0.8826
128,813406,0.9388
256,376005,0.9698
512,125023,0.9836


==> vldb26-revision/data/a100/cagra_100M/deep-100M-k10.txt <==
k_iter,throughput,recall
16,4.84955e+06,0.54587
32,2.94828e+06,0.70983
64,1.58997e+06,0.83046
128,823064,0.90956
256,380762,0.95467
512,124932,0.97806


==> vldb26-revision/data/a100/cagra_100M/deep-100M-k100.txt <==
k_iter,throughput,recall
128,797906,0.815994
256,323376,0.900121
512,124308,0.949426


==> vldb26-revision/data/a100/cagra_100M/deep-100M-k50.txt <==
k_iter,throughput,recall
64,1.60783e+06,0.74865
128,817877,0.85493
256,380024,0.923318
512,124802,0.96231


==> vldb26-revision/data/a100/construction/cagra_bigann.txt <==
points,throughput
.1,76768.621904
.2,84243.316209
.3,82147.935806
.4,73375.522412
.5,70072.150023
.6,83442.103236
.7,67955.99585
.8,63870.318463
.9,72185.608359
1,51631.469905


==> vldb26-revision/data/a100/construction/cagra_deep.txt <==
points,throughput
.1,86531.314999
.2,80919.763251
.3,84495.457081
.4,76641.246136
.5,71299.65622
.6,78325.163253
.7,67004.415167
.8,61836.126832
.9,79570.983153
1,59777.302359


==> vldb26-revision/data/a100/construction/cagra_gist.txt <==
points,throughput
.1,43234.823437
.2,63587.815155
.3,58381.758537
.4,63673.666256
.5,59829.033972
.6,65225.384477
.7,61627.318032
.8,62756.49707
.9,66362.952461
1,70682.360058


==> vldb26-revision/data/a100/construction/ganns_bigann.txt <==
points,throughput
0.1,16420.9
0.2,16151.0
0.3,15996.1
0.4,15841.0
0.5,15665.9
0.6,15544.8
0.7,15413.6
0.8,15322.4
0.9,15248.8
1,15188.5

==> vldb26-revision/data/a100/construction/ganns_deep.txt <==
points,throughput
0.1,17364.8
0.2,17024.4
0.3,16816.8
0.4,16720.3
0.5,16596.9
0.6,16484.0
0.7,16427.4
0.8,16378.9
0.9,16304.3
1,16239.2

==> vldb26-revision/data/a100/construction/ganns_gist.txt <==
points,throughput
0.1,4892.49
0.2,6000.60
0.3,6268.32
0.4,6451.60
0.5,6530.60
0.6,6592.08
0.7,6556.83
0.8,6592.64
0.9,6554.25
1,6578.95

==> vldb26-revision/data/a100/construction/jasper_bigann.txt <==
points,throughput
.1,152094.797093
.2,149421.522190
.3,146695.422718
.4,145258.064595
.5,143296.612626
.6,141842.663134
.7,140987.938246
.8,139801.189931
.9,139094.801166
1,138541.359148

==> vldb26-revision/data/a100/construction/jasper_deep.txt <==
points,throughput
.1,177336.518523
.2,173964.602820
.3,170593.389223
.4,169560.928975
.5,168017.527103
.6,165757.769520
.7,164364.571539
.8,163180.120868
.9,162279.053832
1,161511.997539

==> vldb26-revision/data/a100/construction/jasper_gist.txt <==
points,throughput
.1,30561.727744
.2,28431.998417
.3,27323.710863
.4,26840.208332
.5,26493.518314
.6,26254.522357
.7,26101.411577
.8,26060.301482
.9,25911.275643
1,25862.843342

==> vldb26-revision/data/a100/construction/parlay_bigann.txt <==
points,throughput
.1,68965.517241
.2,64391.500322
.3,61224.489796
.4,59285.608419
.5,57326.301307
.6,55917.986952
.7,54901.960784
.8,54054.054054
.9,53635.280095
1,53219.797765

==> vldb26-revision/data/a100/construction/parlay_deep.txt <==
points,throughput
.1,27995.520717
.2,24563.989192
.3,22970.903522
.4,21881.838074
.5,21213.406873
.6,20739.716557
.7,20248.770610
.8,19860.973188
.9,19573.727708
1,19131.432944

==> vldb26-revision/data/a100/construction/parlay_gist.txt <==
points,throughput
.1,3098.853424
.2,2712.232167
.3,2577.319588
.4,2496.878901
.5,2427.184466
.6,2374.356945
.7,2323.265848
.8,2290.950745
.9,2247.191011
1,2219.755827

==> vldb26-revision/data/a100/construction_time.txt <==
datasets,cagra,jasper,parlayann
\bigann,0,72.2129,3
\deep,0,62.5073,3
\gist,0,39.3377,3
openai,0,130.351,3
t2i,0,68.5921,3

==> vldb26-revision/data/a100/incremental_batch_size/bigann_100M.txt <==
# BigANN 100M, A100, R3-D1 batch-size sweep
# NOTE: batches >=8% fail (out-of-memory during construction workspace alloc).
batch_pct,throughput,recall_beam16,recall_beam32,recall_beam64,recall_beam128,recall_beam256,recall_beam512
0.5,178033.8308,0.675,0.761,0.864,0.931,0.969,0.988
1,215835.8576,0.673,0.76,0.863,0.931,0.969,0.987
2,283089.9837,0.671,0.758,0.862,0.931,0.969,0.987
4,394775.1412,0.667,0.754,0.858,0.929,0.968,0.987
8,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
16,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL
32,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL,FAIL


==> vldb26-revision/data/a100/incremental_batch_size/bigann_10M.txt <==
# BigANN 10M, A100, R3-D1 batch-size sweep
# NOTE: source pasted with 6 data points across 7 listed batch sizes
# (0.5/1/2/4/8/16/32). Dropped the 32% column — values appear saturated at 16%.
# Confirm before final.
batch_pct,throughput,recall_beam16,recall_beam32,recall_beam64,recall_beam128,recall_beam256,recall_beam512
0.5,203209,0.7486,0.8275,0.9128,0.9863,0.9949,0.9978
1,252662.2603,0.7468,0.8255,0.9128,0.9632,0.9862,0.9947
2,327085.2953,0.7436,0.8229,0.9108,0.9621,0.9859,0.9945
4,415690.7341,0.7353,0.8161,0.9054,0.9599,0.9848,0.9943
8,752814.4152,0.7313,0.8136,0.9041,0.958,0.9836,0.9935
16,752862.6203,0.7313,0.8136,0.9041,0.958,0.9836,0.9935

=== sweep_batch_size ===
  filename:         /projects/SaltSystemsLab/ann_data/bigann/bigann10M
  datatype:         uint8
  distance:         l2
  n_neighbors:      64
  dim:              128
  alpha:            1.20
  workspace_budget: 10.00 GB
  Config: f16_r64_l2
Loaded 10000000 vectors (dim=128, padded_dim=128, src=1B, dst=2B) from /projects/SaltSystemsLab/ann_data/bigann/bigann10M
  Loaded 10000000 vectors, dim=128

  fraction      max_batch      time_ms    vectors/sec
---------------------------------------------------------
     0.50%          50000      42839.4         233430
     1.00%         100000      36624.7         273040
     2.00%         200000      29400.1         340135
     4.00%         400000      22421.0         446011
     8.00%         800000      16936.1         590453
    16.00%        1600000      13276.5         753211
    32.00%        1745354      13516.3         739849
  Done.

==> vldb26-revision/data/a100/incremental_batch_size/gist_1M.txt <==
# GIST 1M, A100, R3-D1 batch-size sweep
# NOTE: fixed transcription typo — beam64 at batch 16% was given as "737"; recorded as 0.737.
batch_pct,throughput,recall_beam16,recall_beam32,recall_beam64,recall_beam128,recall_beam256,recall_beam512
0.5,74370.69317,0.542,0.628,0.753,0.854,0.921,0.96
1,87957.09401,0.544,0.631,0.754,0.852,0.92,0.961
2,102728.6605,0.542,0.628,0.752,0.851,0.922,0.96
4,119324.535,0.543,0.623,0.748,0.848,0.92,0.959
8,138101.0922,0.524,0.618,0.741,0.843,0.911,0.954
16,157183.2355,0.524,0.615,0.737,0.836,0.907,0.951
32,176400.7467,0.505,0.594,0.72,0.82,0.896,0.945

=== sweep_batch_size ===
  filename:         /projects/SaltSystemsLab/ann_data/gist/gist_base.bin
  datatype:         float
  distance:         l2
  n_neighbors:      64
  dim:              960
  alpha:            1.20
  workspace_budget: 10.00 GB
  Config: f16_r64_l2
Loaded 1000000 vectors (dim=960, padded_dim=960, src=4B, dst=2B) from /projects/SaltSystemsLab/ann_data/gist/gist_base.bin
  Loaded 1000000 vectors, dim=960

  fraction      max_batch      time_ms    vectors/sec
---------------------------------------------------------
     0.50%           5000      19051.8          52488
     1.00%          10000      15550.7          64306
     2.00%          20000      12233.7          81742
     4.00%          40000       9324.7         107242
     8.00%          80000       7070.0         141443
    16.00%         160000       5724.6         174684
    32.00%         320000       5026.7         198937

==> vldb26-revision/data/a100/incremental_build/bigann.txt <==
n_points,throughput
0.000001,2159.827214
0.000003,1463.057791
0.000007,3700.277521
0.000015,7319.304666
0.000031,14059.753954
0.000063,25236.593060
0.000127,40125.391850
0.000255,75471.698113
0.000511,144796.380090
0.001023,261357.835630
0.002047,489952.153110
0.004095,683806.343907
0.008191,768913.084288
0.016383,985444.484542
0.032767,1092485.163699
0.065535,1179256.486846
0.131071,1132469.327804
0.262143,1068762.791608
0.524287,995004.934335
1.048575,976267.752633
2.097151,936676.838201
3.722638,886918.730749
5.348125,790423.520625
6.973612,712888.495541
8.599099,635859.226565
10.224586,595330.782052
11.850073,556003.189305
13.475560,519821.989525
15.101047,489740.819433
16.726534,462504.406702
18.352021,439553.180005
19.977508,419463.629335
21.602995,403292.010561
23.228482,386518.792026
24.853969,373273.667244
26.479456,347375.864760
28.104943,349648.305413
29.730430,340241.052928
31.355917,330161.281674
32.981404,322398.537364
34.606891,313552.340126
36.232378,307641.047120
37.857865,301689.605221
39.483352,294704.736308
41.108839,289109.922054
42.734326,271064.850637
44.359813,280287.307565
45.985300,273839.839728
47.610787,259924.876233
49.236274,265577.021547
50.861761,262837.078515
52.487248,259013.395665
54.112735,254722.351983
55.738222,252219.330629
57.363709,236023.294400
58.989196,246408.702761
60.614683,243547.986904
62.240170,228880.710165
63.865657,227325.037686
65.491144,235948.778601
67.116631,234010.228870
68.742118,231470.400602
70.367605,229210.717756
71.993092,216955.903477
73.618579,225908.453185
75.244066,223385.663212
76.869553,221009.278793
78.495040,211037.115176
80.120527,217224.322690
81.746014,214864.144102
83.371501,204951.868393
84.996988,212674.201582
86.622475,202447.800930
88.247962,201167.361693
89.873449,207480.990862
91.498936,207692.437430
93.124423,196025.149788
94.749910,204474.550294
96.375397,201580.388000
98.000884,200518.576890
99.626371,192623.691944
100.000000,158173.475232


==> vldb26-revision/data/a100/incremental_build/deep.txt <==
n_points,throughput
0.000001,1828.153565
0.000003,1327.140013
0.000007,3439.380911
0.000015,6705.783738
0.000031,12698.412698
0.000063,22857.142857
0.000127,36655.211913
0.000255,70757.324489
0.000511,125244.618395
0.001023,229390.681004
0.002047,402357.563851
0.004095,608799.048751
0.008191,767616.191904
0.016383,981783.317354
0.032767,1131101.139109
0.065535,1187719.743376
0.131071,1131999.861816
0.262143,1087256.227551
0.524287,1030075.837950
1.048575,986740.895070
2.097151,966402.772274
3.722638,906309.031828
5.348125,813599.406576
6.973612,743073.656994
8.599099,685722.638478
10.224586,639212.364523
11.850073,600360.108143
13.475560,567091.805763
15.101047,540319.527347
16.726534,503507.700276
18.352021,493690.850777
19.977508,475947.268544
21.602995,459956.836434
23.228482,442651.705074
24.853969,431210.212880
26.479456,418205.932371
28.104943,406625.382582
29.730430,395335.947038
31.355917,372759.896906
32.981404,376807.962476
34.606891,369666.962766
36.232378,362569.623181
37.857865,354935.631783
39.483352,348990.024881
41.108839,341960.641919
42.734326,336517.665404
44.359813,320537.497666
45.985300,315530.759788
47.610787,322232.750845
49.236274,305879.884497
50.861761,298037.338299
52.487248,309824.655569
54.112735,306158.554295
55.738222,291663.122900
57.363709,298923.700563
58.989196,295727.302134
60.614683,293567.011292
62.240170,280547.035713
63.865657,288210.236465
65.491144,285721.040522
67.116631,281793.807456
68.742118,269785.224016
70.367605,267745.332373
71.993092,275435.498269
73.618579,273318.472626
75.244066,271727.054469
76.869553,259253.866032
78.495040,257467.977412
80.120527,265475.872778
81.746014,263783.422909
83.371501,262593.014889
84.996988,260619.215686
86.622475,259133.347851
88.247962,257200.321649
89.873449,246338.311968
91.498936,253721.882380
93.124423,243249.346416
94.749910,251410.298547
96.375397,240653.095234
98.000884,238769.411829
99.626371,247226.267914
100.000000,196842.545036


==> vldb26-revision/data/a100/incremental_build/gist.txt <==
n_points,throughput
0.000100,3215.434084
0.000300,4454.342984
0.000700,12195.121951
0.001500,19512.195122
0.003100,26446.280992
0.006300,34445.640474
0.012700,35555.555556
0.025500,55220.017256
0.051100,94464.944649
0.102300,143377.205265
0.204700,237862.950058
0.409500,279781.420765
0.819100,320500.782473
1.638300,373893.199452
3.276700,338337.635519
5.276700,280257.276180
7.276700,222543.674196
9.276700,194700.258951
11.276700,178393.035536
13.276700,160989.117136
15.276700,142760.269817
17.276700,134583.162301
19.276700,128789.635010
21.276700,122338.375713
23.276700,114720.998532
25.276700,109672.572535
27.276700,103893.405366
29.276700,102094.989178
31.276700,95881.873532
33.276700,94547.895600
35.276700,91225.477451
37.276700,88615.559120
39.276700,86324.476442
41.276700,84163.040642
43.276700,81643.649961
45.276700,81154.997931
47.276700,79395.640385
49.276700,77831.914198
51.276700,76187.573807
53.276700,73922.396268
55.276700,72916.856554
57.276700,30366.385626
59.276700,69694.667661
61.276700,69315.680940
63.276700,67669.529088
65.276700,67285.242328
67.276700,65852.293306
69.276700,65782.549205
71.276700,66678.891130
73.276700,64114.893890
75.276700,63252.707216
77.276700,62698.676431
79.276700,62584.489060
81.276700,61850.377751
83.276700,60544.232102
85.276700,60713.136501
87.276700,59373.784693
89.276700,57638.714772
91.276700,49931.344401
93.276700,58460.729005
95.276700,58356.165183
97.276700,58068.131338
99.276700,57886.282398
100.000000,45165.036904


==> vldb26-revision/data/a100/incremental_build/openai.txt <==
n_points,throughput
0.000043,2958.579882
0.000129,4264.392324
0.000302,11173.184358
0.000646,17130.620985
0.001336,22408.963585
0.002714,26337.448560
0.005472,23038.156947
0.010986,26063.938098
0.022015,46638.732009
0.044074,83797.054010
0.088191,108924.582491
0.176425,152369.615356
0.352894,150278.837687
0.705830,138401.757054
1.411704,118766.808504
2.823451,102179.993701
4.823411,81885.549682
6.823371,65667.389530
8.823332,55548.442296
10.823292,49489.233498
12.823252,44392.909911
14.823213,40810.531387
16.823173,37558.901964
18.823134,35286.677172
20.823094,33192.970564
22.823054,31411.766776
24.823015,29945.264951
26.822975,28594.677636
28.822935,27516.844961
30.822896,26652.573221
32.822856,25744.077659
34.822816,24946.059741
36.822777,24385.605763
38.822737,23911.563119
40.822698,23233.315115
42.822658,23037.236941
44.822618,22557.647835
46.822579,21921.659852
48.822539,21936.722284
50.822499,21457.130575
52.822460,20887.628599
54.822420,21110.184421
56.822380,20815.023801
58.822341,20555.973525
60.822301,20173.991496
62.822262,20011.820601
64.822222,19754.802309
66.822182,19510.729199
68.822143,19127.410035
70.822103,19232.251152
72.822063,18827.809560
74.822024,18858.810596
76.821984,18393.142778
78.821944,18709.371371
80.821905,18457.426568
82.821865,25603.576702
84.821826,42402.048992
86.821786,32095.052407
88.821746,24777.133366
90.821707,43693.108177
92.821667,42922.832106
94.821627,27475.493359
96.821588,23720.272374
98.821548,27780.770041
100.000000,13617.915727


==> vldb26-revision/data/a100/incremental_build/t2i.txt <==
n_points,throughput
0.000010,3154.574132
0.000030,3696.857671
0.000070,9708.737864
0.000150,17857.142857
0.000310,28119.507909
0.000630,40404.040404
0.001270,25216.706068
0.002550,89323.098395
0.005110,171237.458194
0.010230,299065.420561
0.020470,525937.339497
0.040950,575928.008999
0.081910,729085.083660
0.163830,850498.338870
0.327670,915972.493990
0.655350,905818.935729
1.310710,777404.775744
2.621430,696580.129142
4.621430,643498.573042
6.621430,577941.142474
8.621430,545245.864992
10.621430,519208.103800
12.621430,502645.170208
14.621430,472435.736929
16.621430,457119.870544
18.621430,448979.133695
20.621430,436641.181376
22.621430,432800.195626
24.621430,419669.048988
26.621430,415627.597672
28.621430,411853.981289
30.621430,407379.268062
32.621430,396736.445995
34.621430,394862.054941
36.621430,394843.345903
38.621430,388507.180584
40.621430,385461.175387
42.621430,382142.481824
44.621430,381587.633508
46.621430,377221.836618
48.621430,372915.171121
50.621430,372295.967849
52.621430,368550.142168
54.621430,366106.584610
56.621430,361952.953355
58.621430,358554.666141
60.621430,360451.934636
62.621430,353248.294694
64.621430,357970.023590
66.621430,357198.350458
68.621430,358467.908161
70.621430,355874.419035
72.621430,354369.284688
74.621430,351245.075983
76.621430,350417.347060
78.621430,346912.650864
80.621430,348970.710888
82.621430,347525.100000
84.621430,345320.561077
86.621430,345863.387421
88.621430,339364.980249
90.621430,341582.551963
92.621430,342821.489422
94.621430,339145.150733
96.621430,342583.076396
98.621430,342687.561470
100.000000,329158.866901


==> vldb26-revision/data/a100/incremental_vs_full_construction/cagra_bigann.txt <==
n_points runtime_seconds
10 13.03
20 23.74
30 36.52
40 54.52
50 71.35
60 71.90
70 103.01
80 125.24
90 124.67
100 193.68

==> vldb26-revision/data/a100/incremental_vs_full_construction/ganns_bigann.txt <==
n_points runtime_seconds
10 60.91
20 123.84
30 187.56
40 252.51
50 319.14
60 386.00
70 454.17
80 522.13
90 590.13
100 658.42

==> vldb26-revision/data/a100/incremental_vs_full_construction/jasper_bigann.txt <==
n_points runtime_seconds
10 1.221
20 1.761
30 2.274
40 2.671
50 3.043
60 3.353
70 3.519
80 3.760
90 3.908
100 3.819

==> vldb26-revision/data/a100/incremental_vs_full_construction/parlay_bigann.txt <==
n_points runtime_seconds
10 14.50
20 15.53
30 16.33
40 16.87
50 17.43
60 17.89
70 18.21
80 18.50
90 18.64
100 18.79

==> vldb26-revision/data/a100/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.02365e+07,0.2007
1,2,10,512,8.68056e+06,0.3985
1,4,10,512,6.87236e+06,0.5852
1,8,10,512,5.38348e+06,0.7381
1,16,10,512,3.52295e+06,0.8473
1,32,10,512,2.32073e+06,0.9199
1,64,10,512,1.34996e+06,0.9639
1,128,10,512,515119,0.9823
1,256,10,512,147671,0.993


==> vldb26-revision/data/a100/jasper/deep-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,9.29285e+06,0.308
1,2,10,512,9.239e+06,0.4933
1,4,10,512,7.08681e+06,0.6529
1,8,10,512,5.23626e+06,0.7836
1,16,10,512,3.58503e+06,0.8737
1,32,10,512,2.21393e+06,0.9369
1,64,10,512,1.26481e+06,0.9716
1,128,10,512,659795,0.9866
1,256,10,512,306623,0.9945


==> vldb26-revision/data/a100/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.09067e+07,0.3079
1,2,10,512,9.0172e+06,0.4932
1,4,10,512,6.95062e+06,0.6528
1,8,10,512,5.17796e+06,0.7835
1,16,10,512,3.54341e+06,0.8736
1,32,10,512,2.19403e+06,0.9368
1,64,10,512,1.26481e+06,0.9715
1,128,10,512,656248,0.9865
1,256,10,512,306401,0.9944


==> vldb26-revision/data/a100/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.44466e+06,0.73276
10,32,10,512,2.21543e+06,0.87199
10,64,10,512,1.35333e+06,0.93948
10,128,10,512,514224,0.97319
10,256,10,512,147450,0.98858


==> vldb26-revision/data/a100/jasper/deep-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.23938e+06,0.82322
10,32,10,512,2.19699e+06,0.90321
10,64,10,512,1.24562e+06,0.95288
10,128,10,512,655147,0.97879
10,256,10,512,303846,0.99112


==> vldb26-revision/data/a100/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.44182e+06,0.82319
10,32,10,512,2.19108e+06,0.90319
10,64,10,512,1.22915e+06,0.95286
10,128,10,512,653788,0.97877
10,256,10,512,304055,0.9911


==> vldb26-revision/data/a100/jasper/deep-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,510648,0.819857
100,256,10,512,144682,0.954628


==> vldb26-revision/data/a100/jasper/deep-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,626903,0.941348
100,256,10,512,302510,0.974097


==> vldb26-revision/data/a100/jasper/deep-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,644161,0.941441
100,256,10,512,302482,0.974183


==> vldb26-revision/data/a100/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.31577e+06,0.78802
50,128,10,512,511932,0.932508
50,256,10,512,144927,0.975968


==> vldb26-revision/data/a100/jasper/deep-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.14974e+06,0.91276
50,128,10,512,649785,0.958612
50,256,10,512,302341,0.981808


==> vldb26-revision/data/a100/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.18588e+06,0.912802
50,128,10,512,648362,0.958656
50,256,10,512,303233,0.981852


==> vldb26-revision/data/a100/jasper/gist-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.65239e+06,0.102
1,2,10,512,1.45106e+06,0.218
1,4,10,512,1.15297e+06,0.38
1,8,10,512,790739,0.541
1,16,10,512,563510,0.696
1,32,10,512,382067,0.8
1,64,10,512,269918,0.892
1,128,10,512,132075,0.95
1,256,10,512,64472.3,0.972
1,512,10,512,29480.2,0.983


==> vldb26-revision/data/a100/jasper/gist-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.00836e+06,0.14
1,2,10,512,951815,0.252
1,4,10,512,617296,0.384
1,8,10,512,416978,0.538
1,16,10,512,276021,0.678
1,32,10,512,173303,0.804
1,64,10,512,100645,0.889
1,128,10,512,52075,0.946
1,256,10,512,26789.6,0.97


==> vldb26-revision/data/a100/jasper/gist-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.06461e+06,0.14
1,2,10,512,1.82877e+06,0.242
1,4,10,512,1.12637e+06,0.386
1,8,10,512,838251,0.542
1,16,10,512,564161,0.689
1,32,10,512,346422,0.808
1,64,10,512,201894,0.897
1,128,10,512,107397,0.952
1,256,10,512,51796,0.972
1,512,10,512,27542.9,0.989


==> vldb26-revision/data/a100/jasper/gist-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,517796,0.6041
10,32,10,512,365891,0.7389
10,64,10,512,243593,0.8464
10,128,10,512,128817,0.9164
10,256,10,512,64374.6,0.9581
10,512,10,512,29890.8,0.9794


==> vldb26-revision/data/a100/jasper/gist-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,252983,0.6242
10,32,10,512,172385,0.7505
10,64,10,512,99568,0.8502
10,128,10,512,50696.3,0.9195
10,256,10,512,26357.2,0.9597


==> vldb26-revision/data/a100/jasper/gist-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,542836,0.6273
10,32,10,512,345808,0.7534
10,64,10,512,196412,0.8513
10,128,10,512,104289,0.9214
10,256,10,512,50082.7,0.9596
10,512,10,512,26554.3,0.9798


==> vldb26-revision/data/a100/jasper/gist-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,125700,0.78553
100,256,10,512,64137.8,0.90683
100,512,10,512,29193.8,0.95454


==> vldb26-revision/data/a100/jasper/gist-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,50580.3,0.8457
100,256,10,512,26170.1,0.91471


==> vldb26-revision/data/a100/jasper/gist-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,104759,0.84918
100,256,10,512,50247.6,0.91623
100,512,10,512,26991,0.95685


==> vldb26-revision/data/a100/jasper/gist-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,250401,0.72978
50,128,10,512,127107,0.86546
50,256,10,512,64336.4,0.93078
50,512,10,512,29304.2,0.96528


==> vldb26-revision/data/a100/jasper/gist-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,96740.8,0.78714
50,128,10,512,51252.4,0.87646
50,256,10,512,26260.2,0.93278


==> vldb26-revision/data/a100/jasper/gist-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,191784,0.78916
50,128,10,512,105233,0.87814
50,256,10,512,50167.6,0.93332
50,512,10,512,26904,0.96634


==> vldb26-revision/data/a100/jasper/openai-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,3.21608e+06,0.08355
1,2,10,512,1.91539e+06,0.241
1,4,10,512,1.21388e+06,0.4522
1,8,10,512,807677,0.63135
1,16,10,512,542942,0.76075
1,32,10,512,332911,0.8446
1,64,10,512,195594,0.9001
1,128,10,512,97760.9,0.93525
1,256,10,512,47649.7,0.95975
1,512,10,512,28855.2,0.974


==> vldb26-revision/data/a100/jasper/openai-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.50587e+06,0.10745
1,2,10,512,736500,0.2758
1,4,10,512,440996,0.48235
1,8,10,512,294163,0.6554
1,16,10,512,194620,0.776
1,32,10,512,122278,0.85475
1,64,10,512,71032.8,0.90485
1,128,10,512,38964.1,0.9391
1,256,10,512,21047.7,0.9618


==> vldb26-revision/data/a100/jasper/openai-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,2.65623e+06,0.10865
1,2,10,512,1.26991e+06,0.27715
1,4,10,512,759321,0.4822
1,8,10,512,505376,0.65615
1,16,10,512,336775,0.7758
1,32,10,512,208672,0.8547
1,64,10,512,120927,0.9046
1,128,10,512,65812.5,0.9388
1,256,10,512,34345.2,0.96175
1,512,10,512,17601,0.9759


==> vldb26-revision/data/a100/jasper/openai-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,535176,0.7202
10,32,10,512,332809,0.826185
10,64,10,512,195246,0.889295
10,128,10,512,97712,0.930605
10,256,10,512,47623.6,0.957755
10,512,10,512,28840.8,0.97438


==> vldb26-revision/data/a100/jasper/openai-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,192474,0.75057
10,32,10,512,120606,0.8368
10,64,10,512,70534.4,0.896025
10,128,10,512,38698.3,0.934495
10,256,10,512,20886.7,0.95994


==> vldb26-revision/data/a100/jasper/openai-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,333315,0.750795
10,32,10,512,206879,0.836635
10,64,10,512,120059,0.895595
10,128,10,512,65399.3,0.93409
10,256,10,512,34122.7,0.95956
10,512,10,512,17466.1,0.97542


==> vldb26-revision/data/a100/jasper/openai-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,97449.2,0.829171
100,256,10,512,47617.4,0.91896
100,512,10,512,28824.2,0.953445


==> vldb26-revision/data/a100/jasper/openai-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,37365.6,0.874354
100,256,10,512,20874.1,0.924438


==> vldb26-revision/data/a100/jasper/openai-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,65151.5,0.874363
100,256,10,512,34094.8,0.924425
100,512,10,512,17466.2,0.956014


==> vldb26-revision/data/a100/jasper/openai-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,194240,0.8011
50,128,10,512,97622.1,0.896231
50,256,10,512,47665.3,0.938223
50,512,10,512,28802.1,0.963502


==> vldb26-revision/data/a100/jasper/openai-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,69412.5,0.845351
50,128,10,512,38603.8,0.902902
50,256,10,512,20912,0.941597


==> vldb26-revision/data/a100/jasper/openai-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,118954,0.845176
50,128,10,512,65360.8,0.902798
50,256,10,512,34098,0.941482
50,512,10,512,17465.4,0.965549


==> vldb26-revision/data/a100/jasper/text2image-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,3.95369e+07,0.00176
1,2,10,512,2.69025e+07,0.00969
1,4,10,512,1.24784e+07,0.05728
1,8,10,512,5.57526e+06,0.26024
1,16,10,512,3.17922e+06,0.46813
1,32,10,512,2.00604e+06,0.59292
1,64,10,512,1.17783e+06,0.69392
1,128,10,512,665859,0.77467
1,256,10,512,268738,0.83361
1,512,10,512,83027.4,0.87319


==> vldb26-revision/data/a100/jasper/text2image-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,8.53098e+06,0.06881
1,2,10,512,7.926e+06,0.17921
1,4,10,512,5.28844e+06,0.32615
1,8,10,512,3.67087e+06,0.48178
1,16,10,512,2.47062e+06,0.6312
1,32,10,512,1.59181e+06,0.74966
1,64,10,512,953656,0.83656
1,128,10,512,416203,0.90387
1,256,10,512,217231,0.94396


==> vldb26-revision/data/a100/jasper/text2image-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.71417e+07,0.06804
1,2,10,512,1.05906e+07,0.17921
1,4,10,512,7.10796e+06,0.3262
1,8,10,512,4.83566e+06,0.48272
1,16,10,512,3.27827e+06,0.62247
1,32,10,512,2.05948e+06,0.73908
1,64,10,512,1.22372e+06,0.82842
1,128,10,512,691132,0.89602
1,256,10,512,310680,0.93985
1,512,10,512,106923,0.96573


==> vldb26-revision/data/a100/jasper/text2image-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.1498e+06,0.385374
10,32,10,512,2.00353e+06,0.534448
10,64,10,512,1.17706e+06,0.654704
10,128,10,512,664862,0.749097
10,256,10,512,268539,0.817971
10,512,10,512,82381.6,0.863129


==> vldb26-revision/data/a100/jasper/text2image-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,2.24234e+06,0.580064
10,32,10,512,1.58736e+06,0.70989
10,64,10,512,952846,0.811356
10,128,10,512,416072,0.888951
10,256,10,512,217363,0.935618


==> vldb26-revision/data/a100/jasper/text2image-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.24763e+06,0.570493
10,32,10,512,2.04769e+06,0.69904
10,64,10,512,1.18155e+06,0.802585
10,128,10,512,681900,0.880937
10,256,10,512,310476,0.932418
10,512,10,512,106824,0.962317


==> vldb26-revision/data/a100/jasper/text2image-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,665333,0.572969
100,256,10,512,267860,0.724257
100,512,10,512,83191.3,0.811454


==> vldb26-revision/data/a100/jasper/text2image-k100-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,408300,0.822275
100,256,10,512,216529,0.897083


==> vldb26-revision/data/a100/jasper/text2image-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,651124,0.814656
100,256,10,512,309655,0.89515
100,512,10,512,106853,0.942562


==> vldb26-revision/data/a100/jasper/text2image-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.17274e+06,0.515737
50,128,10,512,664613,0.670466
50,256,10,512,268782,0.773345
50,512,10,512,83458.1,0.836809


==> vldb26-revision/data/a100/jasper/text2image-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,913153,0.754308
50,128,10,512,414858,0.852859
50,256,10,512,216925,0.914782


==> vldb26-revision/data/a100/jasper/text2image-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.17748e+06,0.744889
50,128,10,512,656817,0.845137
50,256,10,512,310096,0.912636
50,512,10,512,106903,0.95194


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.04111e+07,0.0982
1,2,10,512,7.8313e+06,0.2296
1,4,10,512,6.31262e+06,0.4027
1,8,10,512,4.70859e+06,0.5687
1,16,10,512,3.32957e+06,0.7221
1,32,10,512,2.14723e+06,0.8405
1,64,10,512,1.28259e+06,0.9192
1,128,10,512,698892,0.9626
1,256,10,512,298105,0.9837
1,512,10,512,84308.5,0.9955


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.25578e+07,0.2326
1,2,10,512,1.02688e+07,0.4037
1,4,10,512,8.10425e+06,0.565
1,8,10,512,5.96556e+06,0.7151
1,16,10,512,4.24962e+06,0.8353
1,32,10,512,2.7172e+06,0.9154
1,64,10,512,1.56903e+06,0.9623
1,128,10,512,743821,0.9856
1,256,10,512,308834,0.9947
1,512,10,512,29422.2,0.998


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.23794e+06,0.51691
10,32,10,512,2.15672e+06,0.69537
10,64,10,512,1.27223e+06,0.83577
10,128,10,512,693581,0.92162
10,256,10,512,296900,0.96545
10,512,10,512,84139.3,0.9879


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,4.16872e+06,0.75887
10,32,10,512,2.73777e+06,0.86249
10,64,10,512,1.562e+06,0.93078
10,128,10,512,741956,0.96868
10,256,10,512,306729,0.9873
10,512,10,512,29402.5,0.99497


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,686849,0.642342
100,256,10,512,296873,0.834284
100,512,10,512,84157.4,0.941062


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,730803,0.914532
100,256,10,512,305902,0.961657
100,512,10,512,29395.8,0.984112


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.27973e+06,0.602924
50,128,10,512,692205,0.795528
50,256,10,512,296818,0.916402
50,512,10,512,84248.2,0.96926


==> vldb26-revision/data/a100/jasper_100M/bigann-100M-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.51221e+06,0.873196
50,128,10,512,738087,0.938856
50,256,10,512,307850,0.9735
50,512,10,512,29399.5,0.98928


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.02796e+07,0.1384
1,2,10,512,8.41864e+06,0.2924
1,4,10,512,6.9655e+06,0.4679
1,8,10,512,5.01573e+06,0.6318
1,16,10,512,3.60488e+06,0.757
1,32,10,512,2.41544e+06,0.8533
1,64,10,512,1.46587e+06,0.9157
1,128,10,512,718430,0.9534
1,256,10,512,301259,0.9746
1,512,10,512,85438.5,0.9869


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,9.25542e+06,0.2453
1,2,10,512,7.45468e+06,0.4037
1,4,10,512,6.07315e+06,0.5658
1,8,10,512,4.59343e+06,0.6988
1,16,10,512,3.13001e+06,0.8104
1,32,10,512,2.00609e+06,0.8852
1,64,10,512,1.16535e+06,0.9346
1,128,10,512,501856,0.965
1,256,10,512,239536,0.9812
1,512,10,512,29662.6,0.99


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.49022e+06,0.60434
10,32,10,512,2.38477e+06,0.7631
10,64,10,512,1.39609e+06,0.8672
10,128,10,512,712767,0.92792
10,256,10,512,300546,0.96281
10,512,10,512,85357.9,0.98167


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,3.09354e+06,0.74951
10,32,10,512,1.98126e+06,0.84085
10,64,10,512,1.15201e+06,0.9076
10,128,10,512,497941,0.94924
10,256,10,512,236016,0.97426
10,512,10,512,29040.9,0.98761


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,700849,0.702542
100,256,10,512,299284,0.872974
100,512,10,512,85039,0.954464


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,491498,0.893468
100,256,10,512,233806,0.943672
100,512,10,512,28974,0.972237


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.43464e+06,0.68382
50,128,10,512,707090,0.85198
50,256,10,512,299366,0.934578
50,512,10,512,85251.3,0.969084


==> vldb26-revision/data/a100/jasper_100M/deep-100M-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.12831e+06,0.854264
50,128,10,512,492641,0.918484
50,256,10,512,234994,0.957308
50,512,10,512,29006.8,0.97915


==> vldb26-revision/data/a100/jasper_host/bigann-k1-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,324773,0.3081
1,2,10,512,226828,0.4805
1,4,10,512,152051,0.6522
1,8,10,512,105494,0.7912
1,16,10,512,64426.4,0.8981
1,32,10,512,36304,0.9561
1,64,10,512,19154.4,0.9838
1,128,10,512,9889.82,0.9945
1,256,10,512,5006.41,0.9977


==> vldb26-revision/data/a100/jasper_host/bigann-k1-host.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,178716,0.3081
1,2,10,512,131802,0.4805
1,4,10,512,99216.9,0.6522
1,8,10,512,70426,0.7912
1,16,10,512,46456.5,0.8981
1,32,10,512,27895.2,0.9561
1,64,10,512,15242.4,0.9838
1,128,10,512,7976.52,0.9945
1,256,10,512,4089.65,0.9977


==> vldb26-revision/data/a100/jasper_host/bigann-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,58120.2,0.82672
10,32,10,512,36028.2,0.91302
10,64,10,512,18983,0.96299
10,128,10,512,9809.55,0.98607
10,256,10,512,4984.69,0.99465


==> vldb26-revision/data/a100/jasper_host/bigann-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,44236.2,0.82671
10,32,10,512,28434.5,0.91301
10,64,10,512,15509.2,0.96296
10,128,10,512,8095.38,0.98604
10,256,10,512,4150.85,0.99464


==> vldb26-revision/data/a100/jasper_host/bigann-k100-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,9831.21,0.949843
100,256,10,512,5086.91,0.980357


==> vldb26-revision/data/a100/jasper_host/bigann-k100-host.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,7931.07,0.949842
100,256,10,512,4098.19,0.98036


==> vldb26-revision/data/a100/jasper_host/bigann-k50-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,17669.1,0.919914
50,128,10,512,9530.73,0.96672
50,256,10,512,4804.11,0.987076


==> vldb26-revision/data/a100/jasper_host/bigann-k50-host.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,15168,0.919916
50,128,10,512,7992.76,0.966726
50,256,10,512,4099.56,0.987082


==> vldb26-revision/data/a100/jasper_host/deep-k1-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,101654,0.308
1,2,10,512,83445.5,0.4933
1,4,10,512,61254.1,0.6529
1,8,10,512,47838.4,0.7836
1,16,10,512,29546.4,0.8737
1,32,10,512,19292.1,0.9369
1,64,10,512,11029.5,0.9716
1,128,10,512,5904.96,0.9866
1,256,10,512,3046.52,0.9945


==> vldb26-revision/data/a100/jasper_host/deep-k1-host.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,93421.5,0.3079
1,2,10,512,50965.4,0.4932
1,4,10,512,50417.5,0.6528
1,8,10,512,30489.2,0.7835
1,16,10,512,24845.1,0.8736
1,32,10,512,15763.4,0.9368
1,64,10,512,8185.39,0.9715
1,128,10,512,4432.38,0.9865
1,256,10,512,1943.15,0.9944


==> vldb26-revision/data/a100/jasper_host/deep-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,32298.7,0.82322
10,32,10,512,19451.2,0.90321
10,64,10,512,10879.1,0.95288
10,128,10,512,5806.34,0.97879
10,256,10,512,2983.84,0.99112


==> vldb26-revision/data/a100/jasper_host/deep-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,13257.9,0.82319
10,32,10,512,10340,0.90319
10,64,10,512,6619.71,0.95286
10,128,10,512,3787.51,0.97877
10,256,10,512,1305.77,0.9911


==> vldb26-revision/data/a100/jasper_host/deep-k100-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,5757.44,0.941348
100,256,10,512,3064.34,0.974097


==> vldb26-revision/data/a100/jasper_host/deep-k100-host.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,2464.73,0.941441
100,256,10,512,1471.66,0.974183


==> vldb26-revision/data/a100/jasper_host/deep-k50-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,10267.8,0.91276
50,128,10,512,5689.48,0.958612
50,256,10,512,2676.27,0.981808


==> vldb26-revision/data/a100/jasper_host/deep-k50-host.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,5518.54,0.912802
50,128,10,512,3084.43,0.958656
50,256,10,512,1454.49,0.981852


==> vldb26-revision/data/a100/jasper_host/gist-k1-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,6543.83,0.14
1,2,10,512,6632.05,0.252
1,4,10,512,3431.41,0.384
1,8,10,512,2645.78,0.538
1,16,10,512,1706.21,0.678
1,32,10,512,1038.23,0.804
1,64,10,512,570.772,0.889
1,128,10,512,295.605,0.946
1,256,10,512,166.752,0.97


==> vldb26-revision/data/a100/jasper_host/gist-k1-host.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,12739.7,0.14
1,2,10,512,7907.77,0.252
1,4,10,512,4410.09,0.385
1,8,10,512,3007.35,0.539
1,16,10,512,2470.36,0.68
1,32,10,512,1348.04,0.806
1,64,10,512,772.117,0.891
1,128,10,512,276.644,0.949
1,256,10,512,129.941,0.973


==> vldb26-revision/data/a100/jasper_host/gist-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1528.88,0.6242
10,32,10,512,760.254,0.7505
10,64,10,512,411.91,0.8502
10,128,10,512,274.612,0.9195
10,256,10,512,127.422,0.9597


==> vldb26-revision/data/a100/jasper_host/gist-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1352.68,0.6242
10,32,10,512,861.401,0.7505
10,64,10,512,494.446,0.8502
10,128,10,512,263.613,0.9196
10,256,10,512,111.76,0.9599


==> vldb26-revision/data/a100/jasper_host/gist-k100-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,338.97,0.8457
100,256,10,512,186.154,0.91471


==> vldb26-revision/data/a100/jasper_host/gist-k100-host.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,228.49,0.8457
100,256,10,512,137.623,0.91471


==> vldb26-revision/data/a100/jasper_host/gist-k50-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,585.667,0.78714
50,128,10,512,247.257,0.87646
50,256,10,512,176.606,0.93278


==> vldb26-revision/data/a100/jasper_host/gist-k50-host.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,426.776,0.78714
50,128,10,512,207.419,0.87648
50,256,10,512,115.892,0.93282


==> vldb26-revision/data/a100/jasper_host/openai-k10-host-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1162.23,0.75057
10,32,10,512,724.813,0.8368
10,64,10,512,416.587,0.896025
10,128,10,512,251.032,0.934495
10,256,10,512,128.061,0.95994


==> vldb26-revision/data/a100/jasper_host/openai-k10-host.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1034.88,0.75057
10,32,10,512,573.825,0.8368
10,64,10,512,330.021,0.896025
10,128,10,512,224.752,0.934495
10,256,10,512,120.027,0.95994


==> vldb26-revision/data/a100/microbenchmarks/original.txt <==
label,value
bigann (w=1),8398510
bigann (w=256),94949
deep (w=1),6701980
deep (w=256),88599
gist (w=1),690150
gist (w=256),23994

==> vldb26-revision/data/a100/microbenchmarks/tuned.txt <==
label,value
bigann (w=1),9610650
bigann (w=256),94904
deep (w=1),7621580
deep (w=256),88555
gist (w=1),768947
gist (w=256),24161

==> vldb26-revision/data/a100/parlay/gist-k1.txt <==
throughput,recall
49103.9,0.35
43969.6,0.407
31396.2,0.51
26326.9,0.605
21569.4,0.707
17955.9,0.761
13580.5,0.815
9888.07,0.853
6682.84,0.903
4874.74,0.93
3489.74,0.95
1965.18,0.971
1335.29,0.981
858.924,0.992


==> vldb26-revision/data/a100/parlay/gist-k10.txt <==
throughput,recall
56750.5,0.3225
40975.2,0.4344
33382.3,0.5049
25482.9,0.6064
17442.3,0.7089
14582.8,0.7562
9515.74,0.8008
7992.9,0.8522
5312.79,0.9073
3803.18,0.9389
3132.63,0.9526
2131.79,0.9719
1449.1,0.9834
921.967,0.9925


==> vldb26-revision/data/a100/parlay/gist-k100.txt <==
throughput,recall
48395.7,0.20991
32378.2,0.32226
25286.4,0.40586
18874.7,0.50558
13520.8,0.60675
4846.14,0.84395
4414.97,0.86504
3242.16,0.90549
2477.28,0.93064
1764.95,0.95354
1139.96,0.97797
928.403,0.98431


==> vldb26-revision/data/a100/parlay/gist-k50.txt <==
throughput,recall
40564.7,0.24686
36424.6,0.33694
29059.6,0.42276
22268.2,0.51286
16529.7,0.60998
7995.71,0.79992
7623.29,0.81252
5595.81,0.8629
3815.12,0.9059
2742.78,0.93336
2210.28,0.95116
1423.14,0.97454
1086.33,0.98428


==> vldb26-revision/data/a100/parlay/gist-quant.txt <==
throughput,recall
178763,0.347
128932,0.459
103831,0.53
99940,0.642
76493.5,0.715
64561.9,0.75
49920.1,0.807
22686,0.854
9989.31,0.903
2952.17,0.932


==> vldb26-revision/data/a100/parlay/openai-k1.txt <==
throughput,recall
33573.3,0.19905
27519.8,0.29375
23224.9,0.3874
20313.3,0.477
18888.8,0.5186
15675.9,0.61625
13960.3,0.7398
11000.8,0.7531
9705.37,0.80145
7476.24,0.85445
4942.47,0.906
3579.46,0.93025
2329.68,0.953
1369.24,0.97175
831.929,0.98135


==> vldb26-revision/data/a100/parlay/openai-k10.txt <==
throughput,recall
36718,0.184455
30586.2,0.271915
26016.4,0.359025
22879.6,0.44308
20052.8,0.52232
17020.5,0.61012
14192.3,0.710545
12297.3,0.75975
9678.52,0.806165
6148.44,0.852145
4406.07,0.9016
3230.04,0.93016
2177.99,0.95408
1336.41,0.971475
894.813,0.98085


==> vldb26-revision/data/a100/parlay/openai-k100.txt <==
throughput,recall
32592.2,0.116938
23726.1,0.234594
19712.1,0.32673
16691.3,0.411626
13498.5,0.514779
10529.6,0.617148
3351.95,0.869516
2408.49,0.907409
1704.39,0.934937
1232.36,0.953306
692.536,0.974357
552.223,0.980143


==> vldb26-revision/data/a100/parlay/openai-k50.txt <==
throughput,recall
35431.4,0.140957
29750.3,0.209421
22228.1,0.349167
19595.5,0.420426
16653.6,0.504671
13624.3,0.602179
9739.59,0.723984
5439.64,0.840195
4226.48,0.858307
3305.62,0.900764
2061.3,0.936029
1623.55,0.950395
974.42,0.971929
694.511,0.980042


==> vldb26-revision/data/a100/parlay/text2image-k1.txt <==
throughput,recall
346193,0.11992
248149,0.22162
197445,0.30865
156141,0.40146
121288,0.50179
77044.4,0.60923
59223.7,0.70548
47942.3,0.75679
38674,0.80705
28323.1,0.85472
17858,0.90402
12575.1,0.93237
7624.09,0.95951
5448.81,0.97269


==> vldb26-revision/data/a100/parlay/text2image-k10.txt <==
throughput,recall
351601,0.102041
232552,0.219693
180106,0.31774
143910,0.442436
111663,0.507143
68297.8,0.614836
50267.5,0.706448
41672.2,0.757282
32542.9,0.808165
23715.2,0.855
16421.9,0.901576
10248.9,0.941422
8083.81,0.955277
4507.53,0.977696


==> vldb26-revision/data/a100/parlay/text2image-k50.txt <==
throughput,recall
271703,0.100554
179779,0.210278
137440,0.302634
104437,0.401586
52108.7,0.679063
38897.8,0.710385
32859.2,0.756734
22315.7,0.81508
18060,0.850237
11526.1,0.902932
7245.94,0.942834
5142.34,0.961479
4041.08,0.97137


==> vldb26-revision/data/a100/parlay_100M/bigann-k1.txt <==
throughput,recall
1.19517e+06,0.2345
883783,0.3625
777786,0.459
810833,0.5362
699056,0.6275
623131,0.7159
569573,0.7531
489380,0.8084
401413,0.8627
313952,0.9074
262743,0.9314
219125,0.9507
169374,0.9707
126073,0.9809
91116.2,0.9907
60713.9,0.9952
28601.8,0.999
13862.3,0.9996


==> vldb26-revision/data/a100/parlay_100M/bigann-k10.txt <==
throughput,recall
1.16414e+06,0.18811
1.01616e+06,0.2968
888889,0.38459
810898,0.45623
762079,0.50206
569087,0.60575
515836,0.71238
467290,0.7541
397598,0.80417
306927,0.87329
236412,0.90407
187547,0.93258
138001,0.95722
100193,0.97414
78094.5,0.98242
51434.2,0.99074
28178.5,0.99651


==> vldb26-revision/data/a100/parlay_100M/bigann-k100.txt <==
throughput,recall
703185,0.110103
573723,0.236088
490388,0.32226
433952,0.411567
373079,0.500172
303831,0.606501
82786.9,0.92419
74931.1,0.936554
60635.1,0.953094
41736.9,0.972509
32065.1,0.981873
15886.1,0.993414
12422.3,0.995696


==> vldb26-revision/data/a100/parlay_100M/bigann-k50.txt <==
throughput,recall
785361,0.133818
735619,0.215218
592698,0.34413
524521,0.45225
489620,0.50747
446070,0.609204
325669,0.74246
188288,0.876538
145378,0.903946
114708,0.935134
83267.4,0.956326
63676.8,0.972104
47231.1,0.981798
27511,0.992194
17762.4,0.995758


==> vldb26-revision/data/a100/parlay_100M/deep-k1.txt <==
throughput,recall
455456,0.2752
404842,0.383
350779,0.4712
315239,0.5404
260858,0.6157
211385,0.7156
195012,0.7767
174727,0.8105
132015,0.8563
100238,0.9016
71425.5,0.9351
55818.2,0.9526
36681.4,0.97
26555,0.9816
14190.8,0.9903
5920.33,0.9964


==> vldb26-revision/data/a100/parlay_100M/deep-k10.txt <==
throughput,recall
465744,0.22769
395429,0.32303
345495,0.4043
286000,0.50904
237784,0.60291
181107,0.70704
159327,0.75529
136846,0.80079
100685,0.85127
68595.6,0.9039
49384.7,0.93623
35960,0.9565
25699.9,0.97091
17705.2,0.98118
7388.48,0.99354
5751.08,0.99531


==> vldb26-revision/data/a100/parlay_100M/deep-k100.txt <==
throughput,recall
330055,0.13517
266113,0.250799
227366,0.330611
182792,0.437847
164150,0.514854
119356,0.617882
6054.8,0.884777
34366.9,0.901592
26289.6,0.932539
19335.8,0.950812
10988.1,0.975791
7354.35,0.984526


==> vldb26-revision/data/a100/parlay_100M/deep-k50.txt <==
throughput,recall
358603,0.164916
335503,0.238484
295937,0.303008
229595,0.427838
203306,0.509614
162253,0.618204
111982,0.725886
9189.09,0.844328
65432.2,0.854502
46840.2,0.904636
32920.7,0.935752
24220.3,0.954376
14111.4,0.976146
10790.4,0.982336
5864.73,0.991924


==> vldb26-revision/data/a100/roofline/bigann_jasper.txt <==
Intensity FLOPS
11.52 6449135693162.39
10.78 6548596645263.16
10.46 6608572338653.00
11.45 5158811034681.77
13.29 5659402273347.11
21.76 5443850893604.06


==> vldb26-revision/data/a100/roofline/bigann_rq.txt <==
Intensity FLOPS
2.72 1384124705882.35
2.56 1451568725536.99
2.45 1421112757894.74
2.40 1382312875594.83
2.40 801963007531.04
2.38 595665241828.04


==> vldb26-revision/data/a100/roofline/deep_cagra.txt <==
Intensity FLOPS
0.96 1100718533865.04
0.89 1128903220493.34
0.87 1088509334119.58
0.85 1034934556071.62
0.85 914881010073.84
0.85 583906468121.51


==> vldb26-revision/data/a100/roofline/deep_jasper.txt <==
Intensity FLOPS
0.85 1149064770357.64
0.82 1121480052239.06
0.80 1142767351992.69
0.78 907598673937.98
0.77 899959266321.66

==> vldb26-revision/data/a100/roofline/deep_rq.txt <==
Intensity FLOPS
4.34 1318838841211.89
4.13 1326660501353.45
3.98 1355888288551.40
3.88 1200714203966.19
3.82 949893996712.84

==> vldb26-revision/data/a100/roofline/gist_cagra.txt <==
Intensity FLOPS
0.94 1299412496914.94
0.88 1325870841487.28
0.85 1325067714406.87
0.84 1320929743468.82
0.83 1130429243782.65
0.82 1221832987977.83

==> vldb26-revision/data/a100/roofline/gist_jasper.txt <==
Intensity FLOPS
1.90 2270204414906.83
1.77 2274178908494.21
1.64 2082761829757.08
1.59 2074372752603.04
1.57 1909585304576.18
1.59 2049798063730.87


==> vldb26-revision/data/a100/roofline/gist_rq.txt <==
Intensity FLOPS
5.93 1417082262068.97
4.71 1468249647407.41
4.41 1672326570460.05
4.24 1634824582188.29
4.65 1575893481916.93
4.63 1365332934288.17


==> vldb26-revision/data/a100/tile_size/bigann_tile_size_1.txt <==
throughput,recall
1.20675e+07,0.315
1.03449e+07,0.4845
7.95894e+06,0.6518
5.64814e+06,0.7914
3.90001e+06,0.8973
2.4006e+06,0.9568
1.3586e+06,0.9838
549032,0.995
264436,0.9978
80078.3,0.9992


==> vldb26-revision/data/a100/tile_size/bigann_tile_size_16.txt <==
throughput,recall
7.71834e+06,0.315
6.67963e+06,0.4845
5.18621e+06,0.6518
3.82516e+06,0.7914
2.63722e+06,0.8973
1.63825e+06,0.9568
915756,0.9838
422407,0.995
183772,0.9978
65384.9,0.9992


==> vldb26-revision/data/a100/tile_size/bigann_tile_size_2.txt <==
throughput,recall
1.06874e+07,0.315
1.03559e+07,0.4845
8.07076e+06,0.6518
5.87229e+06,0.7914
3.99576e+06,0.8973
2.43593e+06,0.9568
1.37622e+06,0.9838
584873,0.995
270696,0.9978
85098.3,0.9992


==> vldb26-revision/data/a100/tile_size/bigann_tile_size_32.txt <==
throughput,recall
4.8203e+06,0.315
3.96815e+06,0.4845
3.13604e+06,0.6518
2.29996e+06,0.7914
1.59778e+06,0.8973
999552,0.9568
558706,0.9838
274670,0.995
124552,0.9978
50969.3,0.9992


==> vldb26-revision/data/a100/tile_size/bigann_tile_size_4.txt <==
throughput,recall
1.11202e+07,0.315
1.08628e+07,0.4845
8.50664e+06,0.6518
6.18469e+06,0.7914
4.29636e+06,0.8973
2.6537e+06,0.9568
1.47651e+06,0.9838
576994,0.995
277677,0.9978
84369,0.9992


==> vldb26-revision/data/a100/tile_size/bigann_tile_size_8.txt <==
throughput,recall
1.10369e+07,0.315
1.05007e+07,0.4845
8.19952e+06,0.6518
5.98018e+06,0.7914
4.14324e+06,0.8973
2.58692e+06,0.9568
1.44121e+06,0.9838
567340,0.995
269687,0.9978
83399.2,0.9992


==> vldb26-revision/data/a100/tile_size/gist_tile_size_1.txt <==
throughput,recall
463925,0.14
318617,0.242
221795,0.386
161282,0.542
107836,0.689
70084.9,0.808
25766.8,0.897
15998.7,0.952
10445.6,0.972
5632.92,0.989


==> vldb26-revision/data/a100/tile_size/gist_tile_size_16.txt <==
throughput,recall
1.27322e+06,0.14
1.02688e+06,0.242
682911,0.386
484887,0.542
326610,0.689
196058,0.808
123678,0.897
71779.7,0.952
37542.8,0.972
19438.7,0.989


==> vldb26-revision/data/a100/tile_size/gist_tile_size_2.txt <==
throughput,recall
542233,0.14
420389,0.242
274778,0.386
196808,0.542
133119,0.689
83069.3,0.808
49155,0.897
25047.8,0.952
14225.4,0.972
9075.35,0.989


==> vldb26-revision/data/a100/tile_size/gist_tile_size_32.txt <==
throughput,recall
965937,0.14
955541,0.242
631670,0.386
459559,0.542
313805,0.689
188963,0.808
120340,0.897
71271.5,0.952
36996.6,0.972
19292.8,0.989


==> vldb26-revision/data/a100/tile_size/gist_tile_size_4.txt <==
throughput,recall
862688,0.14
762344,0.242
504683,0.386
373589,0.542
268139,0.689
164960,0.808
100843,0.897
51107.5,0.952
28774.9,0.972
17575.5,0.989


==> vldb26-revision/data/a100/tile_size/gist_tile_size_8.txt <==
throughput,recall
1.06495e+06,0.14
998530,0.242
660732,0.386
474751,0.542
325847,0.689
192426,0.808
120892,0.897
70160.4,0.952
36750.2,0.972
19057.9,0.989


==> vldb26-revision/data/a40/cagra/bigann-k1.txt <==
throughput,recall
3150250.240128,0.4516
2340829.449507,0.6344
1578371.26291,0.8083
943904.242802,0.9203
528448.859388,0.9769
282631.175276,0.9944
147115.276853,0.9988
77981.262865,0.9998
37915.205434,1.0


==> vldb26-revision/data/a40/cagra/bigann-k10.txt <==
throughput,recall
525452.443454,0.94867
282534.608936,0.98454
146917.512648,0.99664
77520.721735,0.99926
37822.662057,0.99989


==> vldb26-revision/data/a40/cagra/bigann-k50.txt <==
throughput,recall
147186.388674,0.988844
77671.43764,0.997722
37845.082962,0.999594


==> vldb26-revision/data/a40/cagra/deep-k1.txt <==
throughput,recall
4024459.052336,0.3813
3019032.889042,0.5773
2025711.136023,0.7657
1216969.026678,0.8983
681009.313007,0.9626
364210.107129,0.9902
191474.153766,0.9969
100788.17766,0.9986
48665.224103,0.9992


==> vldb26-revision/data/a40/cagra/deep-k10.txt <==
throughput,recall
677861.32042,0.9352
363754.167077,0.97914
189446.898413,0.99443
100094.372979,0.99838
48533.139724,0.9993


==> vldb26-revision/data/a40/cagra/deep-k50.txt <==
throughput,recall
189415.894418,0.983894
100105.531251,0.99582
48536.903343,0.998922


==> vldb26-revision/data/a40/cagra/gist-k1.txt <==
throughput,recall
558427.423701,0.173
458595.057354,0.239
339821.084199,0.351
221171.559018,0.504
130428.788555,0.657
71924.692545,0.834
37955.043011,0.934
17377.167795,0.972
9977.849374,0.989
5131.59477,0.993


==> vldb26-revision/data/a40/cagra/gist-k10.txt <==
throughput,recall
129863.636688,0.6127
71738.028788,0.783
37995.696607,0.9027
17244.27397,0.965
9975.824288,0.9917
5133.271904,0.9982


==> vldb26-revision/data/a40/cagra/gist-k50.txt <==
throughput,recall
17158.076553,0.93338
9942.923839,0.97998
5108.022571,0.99508


==> vldb26-revision/data/a40/construction_time.txt <==
datasets,cagra,jasper,parlayann
\bigann,1,2,3
\deep,1,2,3
\gist,1,2,3
openai,1,2,3
t2i,1,2,3

==> vldb26-revision/data/a40/jasper/bigann-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.02872e+06,0.1621
1,2,10,512,2.65082e+06,0.3209
1,4,10,512,3.1841e+06,0.509
1,8,10,512,2.04945e+06,0.6859
1,16,10,512,1.64988e+06,0.8214
1,32,10,512,1.19108e+06,0.9164
1,64,10,512,738757,0.9657
1,128,10,512,283103,0.9876
1,256,10,512,62710.3,0.9945


==> vldb26-revision/data/a40/jasper/bigann-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,6.85713e+06,0.309
1,2,10,512,6.33309e+06,0.4814
1,4,10,512,5.02299e+06,0.6526
1,8,10,512,3.62361e+06,0.7911
1,16,10,512,2.46302e+06,0.8977
1,32,10,512,1.51358e+06,0.9562
1,64,10,512,834954,0.9837
1,128,10,512,324256,0.9943
1,256,10,512,73545.7,0.9948


==> vldb26-revision/data/a40/jasper/bigann-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,8.04314e+06,0.309
1,2,10,512,6.30447e+06,0.4814
1,4,10,512,4.90982e+06,0.6526
1,8,10,512,3.56016e+06,0.7911
1,16,10,512,2.42209e+06,0.8977
1,32,10,512,1.48436e+06,0.9562
1,64,10,512,825008,0.9837
1,128,10,512,324439,0.9943
1,256,10,512,73548.5,0.9948

==> vldb26-revision/data/a40/jasper/bigann-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.62436e+06,0.64272
10,32,10,512,1.19006e+06,0.82049
10,64,10,512,681909,0.92673
10,128,10,512,282758,0.97227
10,256,10,512,62707.5,0.98508


==> vldb26-revision/data/a40/jasper/bigann-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,2.16793e+06,0.82668
10,32,10,512,1.5003e+06,0.91305
10,64,10,512,832958,0.96298
10,128,10,512,323461,0.9859
10,256,10,512,71131.4,0.99187


==> vldb26-revision/data/a40/jasper/bigann-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,2.31698e+06,0.82666
10,32,10,512,1.46741e+06,0.91305
10,64,10,512,817276,0.96297
10,128,10,512,323151,0.9859
10,256,10,512,71346,0.99186


==> vldb26-revision/data/a40/jasper/bigann-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,693383,0.677098
50,128,10,512,269241,0.867084
50,256,10,512,61930.4,0.879112


==> vldb26-revision/data/a40/jasper/bigann-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,813434,0.921668
50,128,10,512,322266,0.967926
50,256,10,512,70063.2,0.98133


==> vldb26-revision/data/a40/jasper/bigann-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,815767,0.921686
50,128,10,512,322128,0.967926
50,256,10,512,70041.6,0.981356


==> vldb26-revision/data/a40/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,3.05176e+06,0.1817
1,2,10,512,2.81836e+06,0.3702
1,4,10,512,2.48552e+06,0.5624
1,8,10,512,2.09024e+06,0.7207
1,16,10,512,1.20668e+06,0.837
1,32,10,512,992240,0.9162
1,64,10,512,625320,0.9602
1,128,10,512,255050,0.9822
1,256,10,512,60787.1,0.9911


==> vldb26-revision/data/a40/jasper/deep-k1-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.09707e+06,0.3085
1,2,10,512,3.33525e+06,0.4922
1,4,10,512,2.48869e+06,0.6525
1,8,10,512,1.79416e+06,0.7835
1,16,10,512,1.20457e+06,0.874
1,32,10,512,728452,0.9378
1,64,10,512,407478,0.9724
1,128,10,512,192540,0.9875
1,256,10,512,68544.6,0.9938


==> vldb26-revision/data/a40/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,4.4884e+06,0.3085
1,2,10,512,3.31263e+06,0.4922
1,4,10,512,2.46175e+06,0.6525
1,8,10,512,1.79153e+06,0.7835
1,16,10,512,1.20104e+06,0.874
1,32,10,512,727367,0.9378
1,64,10,512,406309,0.9724
1,128,10,512,191780,0.9875
1,256,10,512,68500.9,0.9938


==> vldb26-revision/data/a40/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.36676e+06,0.69784
10,32,10,512,994260,0.85107
10,64,10,512,623205,0.93203
10,128,10,512,248142,0.97012
10,256,10,512,60477.3,0.98484


==> vldb26-revision/data/a40/jasper/deep-k10-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.16578e+06,0.82305
10,32,10,512,725422,0.90346
10,64,10,512,404893,0.95293
10,128,10,512,191067,0.97889
10,256,10,512,65891.8,0.98855


==> vldb26-revision/data/a40/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,1.19114e+06,0.82308
10,32,10,512,723755,0.90349
10,64,10,512,403505,0.95296
10,128,10,512,190237,0.97892
10,256,10,512,65761.8,0.98858


==> vldb26-revision/data/a40/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,587406,0.747802
50,128,10,512,248755,0.910654
50,256,10,512,59989.1,0.928984


==> vldb26-revision/data/a40/jasper/deep-k50-reorder.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,399115,0.912894
50,128,10,512,190052,0.958782
50,256,10,512,65039.6,0.97368


==> vldb26-revision/data/a40/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,401810,0.912898
50,128,10,512,189690,0.958786
50,256,10,512,64983.7,0.973704


==> vldb26-revision/data/a40/jasper/gist-k1-rabitq.txt <==
throughput,recall
169148.040225,0.104
162180.457871,0.228
150561.662755,0.379
136966.975892,0.534
114690.486504,0.688
91127.091765,0.811
58957.27225,0.892
40200.32465,0.944
21476.741612,0.965


==> vldb26-revision/data/a40/jasper/gist-k1-reorder.txt <==
throughput,recall
569740.836288,0.139
437211.604296,0.25
290518.465063,0.377
196604.59925,0.535
131095.927872,0.673
80441.844528,0.802
46489.931164,0.889
25171.377435,0.942
13182.692596,0.969


==> vldb26-revision/data/a40/jasper/gist-k1.txt <==
throughput,recall
625043.362383,0.139000
439640.444459,0.25
291558.024858,0.377
196296.166159,0.535
130520.256352,0.673
80537.675968,0.802
46520.626944,0.889
25157.479533,0.942
13151.478373,0.969


==> vldb26-revision/data/a40/jasper/gist-k10-rabitq.txt <==
throughput,recall
112202.807023,0.5954
83320.397842,0.7425
59744.326544,0.8495
40231.095459,0.9179
22069.75942,0.9566


==> vldb26-revision/data/a40/jasper/gist-k10-reorder.txt <==
throughput,recall
119743.327782,0.6274
78149.207938,0.7539
45248.664033,0.8551
24399.705632,0.9213
12748.868104,0.9614


==> vldb26-revision/data/a40/jasper/gist-k10.txt <==
throughput,recall
128032.612467,0.6274
78546.907349,0.7539
45261.275693,0.8551
24413.58448,0.9213
12743.155008,0.9614

==> vldb26-revision/data/a40/jasper/gist-k50-rabitq.txt <==
throughput,recall
59389.924131,0.72668
39924.633471,0.87026
22133.285272,0.9385


==> vldb26-revision/data/a40/jasper/gist-k50-reorder.txt <==
throughput,recall
44681.189215,0.79616
24481.354547,0.88608
12737.025213,0.94218


==> vldb26-revision/data/a40/jasper/gist-k50.txt <==
throughput,recall
44982.940220,0.796160
24366.024668,0.88608
12712.977654,0.94218


==> vldb26-revision/data/a40/parlayann/bigann-k1.txt <==
throughput,recall
1406870.0,0.435
987557.0,0.5568
913492.0,0.6372
774893.0,0.7259
751202.0,0.7574
698714.0,0.806
727696.0,0.8519
546896.0,0.9223
525155.0,0.9308
428688.0,0.9613
355492.0,0.9738
343371.0,0.9819
248861.0,0.991
191216.0,0.9961
19157.7,0.9999
19157.7,0.9999


==> vldb26-revision/data/a40/parlayann/bigann-k10.txt <==
throughput,recall
1104480.0,0.36356
968054.0,0.46914
854044.0,0.54757
810964.0,0.60367
692473.0,0.70193
678380.0,0.78847
621388.0,0.824
536625.0,0.86773
446728.0,0.91398
392650.0,0.93092
332657.0,0.95419
268774.0,0.97228
236267.0,0.98121
151046.0,0.99283
112047.0,0.99597
38764.8,0.99941
37960.3,0.99953


==> vldb26-revision/data/a40/parlayann/bigann-k50.txt <==
throughput,recall
791264.0,0.264582
712809.0,0.348878
667067.0,0.41633
926097.0,0.53833
770001.0,0.657576
494829.0,0.706422
454938.0,0.764976
407365.0,0.819466
288792.0,0.914422
267838.0,0.936564
217652.0,0.954562
182765.0,0.970084
149822.0,0.98066
103860.0,0.990472
64235.1,0.995338
25377.1,0.99914


==> vldb26-revision/data/a40/parlayann/deep-k1.txt <==
throughput,recall
499750.0,0.4714
371844.0,0.5724
434065.0,0.6405
324823.0,0.7232
344341.0,0.7502
309483.0,0.8079
282310.0,0.8555
247549.0,0.9131
192700.0,0.9344
163701.0,0.9532
110550.0,0.9757
93305.3,0.9815
74434.1,0.9909
60895.0,0.9952
11704.5,0.9994


==> vldb26-revision/data/a40/parlayann/deep-k10.txt <==
throughput,recall
444622.0,0.49319
398915.0,0.56196
376011.0,0.61307
322945.0,0.70253
309818.0,0.76665
271894.0,0.80445
231444.0,0.85053
167216.0,0.90162
129572.0,0.93473
104661.0,0.95197
72599.5,0.97314
57347.7,0.98256
42801.1,0.99038
27680.4,0.9952


==> vldb26-revision/data/a40/parlayann/deep-k50.txt <==
throughput,recall
438616.0,0.297114
355114.0,0.375444
338410.0,0.438114
339156.0,0.521408
291095.0,0.603926
254175.0,0.706238
208938.0,0.760418
200413.0,0.810544
111546.0,0.90108
91111.2,0.93307
69938.4,0.957242
52584.3,0.973672
45662.7,0.980122
22505.2,0.992942
14617.4,0.996166


==> vldb26-revision/data/a40/parlayann/gist-k1.txt <==
throughput,recall
52977.3,0.346
47952.4,0.412
40861.4,0.511
44466.2,0.636
34615.2,0.73
26644.6,0.764
22309.5,0.805
16986.0,0.852
12315.6,0.904
9259.35,0.932
7018.63,0.95
4689.38,0.973
3515.61,0.98
1571.07,0.99


==> vldb26-revision/data/a40/parlayann/gist-k10.txt <==
throughput,recall
53197.2,0.3156
44181.3,0.4295
36714.8,0.5231
32845.0,0.6492
24582.1,0.7057
21361.1,0.7556
17232.2,0.8041
12900.2,0.851
9319.67,0.9005
6748.28,0.9338
5244.53,0.9538
3920.69,0.9705
2647.45,0.9836
1707.28,0.9922


==> vldb26-revision/data/a40/parlayann/gist-k50.txt <==
throughput,recall
80437.6,0.24506
68385.4,0.33308
53943.2,0.41928
41189.6,0.50908
30611.9,0.60666
13818.8,0.78514
12623.2,0.81072
9745.26,0.85244
6354.25,0.91106
4922.88,0.93614
4007.29,0.95262
2669.71,0.97302
1953.57,0.98288


==> vldb26-revision/data/h200/cagra/deep-k1.txt <==
k_iter,throughput,recall
1,1.75819e+07,0.049
2,1.89463e+07,0.0797
4,1.63476e+07,0.1532
8,1.27943e+07,0.3001
16,8.92653e+06,0.4871
32,5.47468e+06,0.6632
64,2.95886e+06,0.794
128,1.42591e+06,0.8799
256,648795,0.9287
512,244745,0.959


==> vldb26-revision/data/h200/cagra/deep-k10.txt <==
k_iter,throughput,recall
16,8.17699e+06,0.42241
32,5.32359e+06,0.5924
64,2.89033e+06,0.73287
128,1.30359e+06,0.83356
256,621176,0.90041
512,244226,0.94247

==> vldb26-revision/data/h200/cagra/deep-k100.txt <==
k_iter,throughput,recall
128,1.46203e+06,0.717306
256,653335,0.821372


==> vldb26-revision/data/h200/cagra/deep-k50.txt <==
k_iter,throughput,recall
64,2.95743e+06,0.64009
128,1.44811e+06,0.76408
256,654174,0.853932
512,244355,0.91372


==> vldb26-revision/data/h200/jasper/deep-k1-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.66392e+07,0.1259
1,2,10,512,1.36421e+07,0.264
1,4,10,512,1.14675e+07,0.4306
1,8,10,512,8.58045e+06,0.5936
1,16,10,512,6.01343e+06,0.7269
1,32,10,512,3.94187e+06,0.8243
1,64,10,512,2.42928e+06,0.8956
1,128,10,512,1.28944e+06,0.9404
1,256,10,512,536793,0.9674


==> vldb26-revision/data/h200/jasper/deep-k1.txt <==
k,beam_width,cut,limit,throughput,recall
1,1,10,512,1.38821e+07,0.2468
1,2,10,512,1.13777e+07,0.3981
1,4,10,512,9.2664e+06,0.5506
1,8,10,512,6.7836e+06,0.6831
1,16,10,512,5.09082e+06,0.7911
1,32,10,512,3.18826e+06,0.868
1,64,10,512,1.84359e+06,0.9213
1,128,10,512,805431,0.9583
1,256,10,512,463346,0.9778
1,512,10,512,33754.7,0.9891


==> vldb26-revision/data/h200/jasper/deep-k10-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,5.85272e+06,0.57843
10,32,10,512,3.96006e+06,0.73541
10,64,10,512,2.43176e+06,0.84447
10,128,10,512,1.28104e+06,0.91159
10,256,10,512,538856,0.95169


==> vldb26-revision/data/h200/jasper/deep-k10.txt <==
k,beam_width,cut,limit,throughput,recall
10,16,10,512,4.95953e+06,0.73053
10,32,10,512,3.17698e+06,0.82405
10,64,10,512,1.81277e+06,0.89422
10,128,10,512,800840,0.93953
10,256,10,512,458344,0.96805
10,512,10,512,33143.9,0.98325


==> vldb26-revision/data/h200/jasper/deep-k100-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,1.25524e+06,0.67924
100,256,10,512,538513,0.850766


==> vldb26-revision/data/h200/jasper/deep-k100.txt <==
k,beam_width,cut,limit,throughput,recall
100,128,10,512,791239,0.878392
100,256,10,512,455537,0.933146
100,512,10,512,33140.1,0.964642


==> vldb26-revision/data/h200/jasper/deep-k50-rabitq.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,2.40928e+06,0.641926
50,128,10,512,1.27945e+06,0.814564
50,256,10,512,537706,0.911352


==> vldb26-revision/data/h200/jasper/deep-k50.txt <==
k,beam_width,cut,limit,throughput,recall
50,64,10,512,1.72771e+06,0.837244
50,128,10,512,793439,0.905102
50,256,10,512,454424,0.948556
50,512,10,512,33118.7,0.972956

